Frex: dependently-typed algebraic simplification

We present a new design for an algebraic simplification library structured around concepts from universal algebra: theories, models, homomorphisms, and universal properties of free algebras and free extensions of algebras. The library's dependently typed interface guarantees that both built-in and user-defined simplification modules are terminating, sound, and complete with respect to a well-specified class of equations. We have implemented the design in the Idris 2 and Agda dependently typed programming languages and shown that it supports modular extension to new theories, proof extraction and certification, goal extraction via reflection, and interactive development.

==> csv/10vars_commutative.csv <==
benchmark,time
20,0.350
21,0.379
22,0.394
23,0.431
24,0.436
25,0.457
26,0.466
27,0.473
28,0.530
29,0.536
30,0.561
31,0.571
32,0.590
33,0.593
34,0.665
35,0.655
36,0.755
37,0.742
38,0.744
39,0.883
40,0.961
41,0.919
42,0.953
43,0.941
44,1.102
45,1.082
46,1.110
47,1.010
48,17.013
49,1.102
50,1.276
51,1.197
52,1.251
53,1.409
54,1.476
55,25.420
56,1.286
57,26.510
58,1.485
59,31.437
60,31.465


==> csv/10vars_noncommutative.csv <==
benchmark,time
20,0.338
21,0.541
22,0.437
23,0.535
24,0.884
25,0.476
26,1.278
27,0.550
28,1.280
29,1.276
30,1.037
31,1.092
32,2.475
33,1.534
34,1.117
35,2.246
36,3.003
37,0.948
38,1.981
39,1.432
40,1.084
41,1.680
42,3.248
43,1.129
44,1.219
45,1.255
46,1.304
47,2.013
48,4.574
49,1.374
50,2.830
51,4.852
52,3.742
53,3.156
54,4.892
55,4.047
56,3.428
57,1.808
58,2.850
59,5.601
60,1.876


==> csv/15vars_commutative.csv <==
benchmark,time
30,0.747
31,0.799
32,0.814
33,0.960
34,0.979
35,1.044
36,1.247
37,1.373
38,1.198
39,1.288
40,1.187
41,1.222
42,1.420
43,1.352
44,1.647
45,1.554
46,1.501
47,1.668
48,1.662
49,1.657
50,1.804
51,2.059
52,1.904
53,1.949
54,2.046
55,2.073
56,2.199
57,38.445
58,2.324
59,43.468
60,2.406


==> csv/15vars_noncommutative.csv <==
benchmark,time
30,0.947
31,1.982
32,2.647
33,3.324
34,4.383
35,4.248
36,3.722
37,6.765
38,2.821
39,4.172
40,8.897
41,4.708
42,9.652
43,4.461
44,3.684
45,9.694
46,15.219
47,5.511
48,11.163
49,6.033
50,9.499
51,5.067
52,5.235
53,5.457
54,5.576
55,6.677
56,10.216
57,18.235
58,6.296
59,6.574
60,14.232


==> csv/1vars_commutative.csv <==
benchmark,time
2,0.073
3,0.090
4,0.090
5,0.093
6,0.096
7,0.103
8,0.108
9,0.110
10,0.115
11,0.239
12,0.256
13,0.248
14,0.257
15,0.269
16,0.261
17,0.285
18,0.296
19,0.277
20,0.318
21,0.295
22,0.345
23,0.362
24,0.328
25,0.332
26,0.386
27,0.461
28,0.382
29,0.467
30,0.369
31,0.423
32,0.378
33,0.586
34,0.401
35,0.413
36,0.534
37,0.444
38,0.511
39,0.468
40,0.544
41,4.470
42,0.542
43,0.688
44,0.559
45,0.463
46,5.893
47,0.606
48,0.717
49,0.593
50,0.451
51,0.920
52,0.531
53,0.642
54,7.902
55,8.185
56,0.642
57,0.555
58,0.622
59,9.306
60,1.091


==> csv/1vars_noncommutative.csv <==
benchmark,time
2,0.040
3,0.044
4,0.051
5,0.049
6,0.058
7,0.057
8,0.064
9,0.071
10,0.080
11,0.086
12,0.081
13,0.089
14,0.092
15,0.100
16,0.105
17,0.107
18,0.116
19,0.228
20,0.228
21,0.237
22,0.295
23,0.254
24,0.251
25,0.257
26,0.271
27,0.272
28,0.283
29,0.294
30,0.330
31,0.338
32,0.310
33,0.307
34,0.325
35,0.339
36,0.380
37,0.347
38,0.381
39,0.403
40,0.364
41,0.390
42,1.416
43,0.420
44,0.411
45,0.438
46,0.497
47,0.481
48,1.697
49,0.515
50,0.534
51,2.816
52,0.527
53,0.423
54,2.310
55,0.596
56,0.499
57,2.297
58,0.628
59,2.477
60,0.649


==> csv/5vars_commutative.csv <==
benchmark,time
10,0.126
11,0.256
12,0.255
13,0.262
14,0.277
15,0.284
16,0.298
17,0.289
18,0.326
19,0.318
20,0.353
21,0.339
22,0.407
23,0.416
24,0.388
25,0.392
26,0.395
27,0.396
28,0.477
29,0.482
30,0.516
31,0.490
32,0.542
33,4.953
34,0.562
35,0.579
36,0.527
37,0.596
38,0.604
39,0.699
40,0.714
41,0.630
42,0.768
43,0.764
44,0.741
45,9.426
46,0.889
47,1.088
48,0.926
49,11.551
50,1.019
51,13.124
52,13.711
53,1.029
54,14.766
55,15.161
56,1.113
57,1.390
58,0.910
59,16.657
60,16.508


==> csv/5vars_noncommutative.csv <==
benchmark,time
10,0.077
11,0.087
12,0.233
13,0.246
14,0.105
15,0.257
16,0.320
17,0.280
18,0.297
19,0.245
20,0.309
21,0.373
22,0.266
23,0.283
24,0.370
25,0.306
26,0.530
27,0.319
28,0.328
29,0.572
30,0.393
31,0.479
32,0.511
33,0.512
34,0.559
35,0.409
36,0.633
37,0.450
38,0.603
39,0.464
40,0.501
41,0.668
42,0.501
43,0.851
44,2.691
45,0.568
46,0.547
47,0.600
48,0.599
49,2.762
50,0.658
51,1.001
52,0.681
53,1.060
54,1.575
55,1.182
56,3.076
57,0.854
58,0.842
59,1.199
60,0.921


==> csv/Monoid_commutative_1.csv <==
benchmark,time
RHS Monoid_commutative_1:9:1--9:75,0.024
RHS Monoid_commutative_1:11:1--11:75,0.003


==> csv/Monoid_commutative_2.csv <==
benchmark,time
RHS Monoid_commutative_2:9:1--9:75,0.028
RHS Monoid_commutative_2:11:1--11:87,0.008
RHS Monoid_commutative_2:13:1--13:87,0.002
RHS Monoid_commutative_2:15:1--15:75,0.001
RHS Monoid_commutative_2:17:1--17:87,0.002
RHS Monoid_commutative_2:19:1--19:99,0.050
RHS Monoid_commutative_2:21:1--21:99,0.003
RHS Monoid_commutative_2:23:1--23:99,0.003
RHS Monoid_commutative_2:25:1--25:87,0.002
RHS Monoid_commutative_2:27:1--27:99,0.003
RHS Monoid_commutative_2:29:1--29:100,0.003
RHS Monoid_commutative_2:31:1--31:88,0.002
RHS Monoid_commutative_2:33:1--33:100,0.003
RHS Monoid_commutative_2:35:1--35:100,0.003
RHS Monoid_commutative_2:37:1--37:88,0.002
RHS Monoid_commutative_2:39:1--39:100,0.003


==> csv/Monoid_commutative_3.csv <==
benchmark,time
RHS Monoid_commutative_3:9:1--9:75,0.028
RHS Monoid_commutative_3:11:1--11:87,0.008
RHS Monoid_commutative_3:13:1--13:99,0.004
RHS Monoid_commutative_3:15:1--15:87,0.002
RHS Monoid_commutative_3:17:1--17:99,0.015
RHS Monoid_commutative_3:19:1--19:99,0.004
RHS Monoid_commutative_3:21:1--21:99,0.003
RHS Monoid_commutative_3:23:1--23:111,0.005
RHS Monoid_commutative_3:25:1--25:99,0.004
RHS Monoid_commutative_3:27:1--27:111,0.005
RHS Monoid_commutative_3:29:1--29:100,0.004
RHS Monoid_commutative_3:31:1--31:112,0.006
RHS Monoid_commutative_3:33:1--33:112,0.006
RHS Monoid_commutative_3:35:1--35:76,0.001
RHS Monoid_commutative_3:37:1--37:88,0.002
RHS Monoid_commutative_3:39:1--39:100,0.004
RHS Monoid_commutative_3:41:1--41:100,0.003
RHS Monoid_commutative_3:43:1--43:112,0.005
RHS Monoid_commutative_3:45:1--45:100,0.002
RHS Monoid_commutative_3:47:1--47:100,0.003
RHS Monoid_commutative_3:49:1--49:100,0.003
RHS Monoid_commutative_3:51:1--51:112,0.004
RHS Monoid_commutative_3:53:1--53:112,0.119
RHS Monoid_commutative_3:55:1--55:112,0.005
RHS Monoid_commutative_3:57:1--57:112,0.004
RHS Monoid_commutative_3:59:1--59:112,0.005
RHS Monoid_commutative_3:61:1--61:112,0.005
RHS Monoid_commutative_3:63:1--63:112,0.004
RHS Monoid_commutative_3:65:1--65:112,0.005
RHS Monoid_commutative_3:67:1--67:112,0.005
RHS Monoid_commutative_3:69:1--69:112,0.004
RHS Monoid_commutative_3:71:1--71:112,0.005
RHS Monoid_commutative_3:73:1--73:112,0.005
RHS Monoid_commutative_3:75:1--75:124,0.006
RHS Monoid_commutative_3:77:1--77:124,0.006
RHS Monoid_commutative_3:79:1--79:124,0.006
RHS Monoid_commutative_3:81:1--81:112,0.006
RHS Monoid_commutative_3:83:1--83:112,0.005
RHS Monoid_commutative_3:85:1--85:112,0.005
RHS Monoid_commutative_3:87:1--87:124,0.006
RHS Monoid_commutative_3:89:1--89:124,0.007
RHS Monoid_commutative_3:91:1--91:124,0.007
RHS Monoid_commutative_3:93:1--93:124,0.006
RHS Monoid_commutative_3:95:1--95:124,0.007
RHS Monoid_commutative_3:97:1--97:124,0.007
RHS Monoid_commutative_3:99:1--99:112,0.004
RHS Monoid_commutative_3:101:1--101:112,0.005
RHS Monoid_commutative_3:103:1--103:112,0.005
RHS Monoid_commutative_3:105:1--105:124,0.008
RHS Monoid_commutative_3:107:1--107:124,0.007
RHS Monoid_commutative_3:109:1--109:124,0.007
RHS Monoid_commutative_3:111:1--111:124,0.007
RHS Monoid_commutative_3:113:1--113:124,0.007
RHS Monoid_commutative_3:115:1--115:124,0.007
RHS Monoid_commutative_3:117:1--117:124,0.006
RHS Monoid_commutative_3:119:1--119:124,0.007
RHS Monoid_commutative_3:121:1--121:124,0.007
RHS Monoid_commutative_3:123:1--123:88,0.002
RHS Monoid_commutative_3:125:1--125:100,0.003
RHS Monoid_commutative_3:127:1--127:112,0.005
RHS Monoid_commutative_3:129:1--129:100,0.003
RHS Monoid_commutative_3:131:1--131:112,0.007
RHS Monoid_commutative_3:133:1--133:112,0.005
RHS Monoid_commutative_3:135:1--135:112,0.004
RHS Monoid_commutative_3:137:1--137:124,0.006
RHS Monoid_commutative_3:139:1--139:112,0.005
RHS Monoid_commutative_3:141:1--141:124,0.007
RHS Monoid_commutative_3:143:1--143:112,0.005
RHS Monoid_commutative_3:145:1--145:124,0.007
RHS Monoid_commutative_3:147:1--147:124,0.007
RHS Monoid_commutative_3:149:1--149:124,0.005
RHS Monoid_commutative_3:151:1--151:124,0.005
RHS Monoid_commutative_3:153:1--153:124,0.005
RHS Monoid_commutative_3:155:1--155:124,0.006
RHS Monoid_commutative_3:157:1--157:124,0.006
RHS Monoid_commutative_3:159:1--159:124,0.006
RHS Monoid_commutative_3:161:1--161:124,0.005
RHS Monoid_commutative_3:163:1--163:124,0.006
RHS Monoid_commutative_3:165:1--165:124,0.006
RHS Monoid_commutative_3:167:1--167:124,0.006
RHS Monoid_commutative_3:169:1--169:124,0.006
RHS Monoid_commutative_3:171:1--171:124,0.006
RHS Monoid_commutative_3:173:1--173:124,0.006
RHS Monoid_commutative_3:175:1--175:124,0.006
RHS Monoid_commutative_3:177:1--177:124,0.006
RHS Monoid_commutative_3:179:1--179:124,0.006
RHS Monoid_commutative_3:181:1--181:124,0.007
RHS Monoid_commutative_3:183:1--183:124,0.006
RHS Monoid_commutative_3:185:1--185:124,0.005
RHS Monoid_commutative_3:187:1--187:124,0.005
RHS Monoid_commutative_3:189:1--189:124,0.006
RHS Monoid_commutative_3:191:1--191:124,0.006
RHS Monoid_commutative_3:193:1--193:124,0.006
RHS Monoid_commutative_3:195:1--195:124,0.006
RHS Monoid_commutative_3:197:1--197:124,0.005
RHS Monoid_commutative_3:199:1--199:124,0.005
RHS Monoid_commutative_3:201:1--201:124,0.006
RHS Monoid_commutative_3:203:1--203:124,0.006
RHS Monoid_commutative_3:205:1--205:124,0.006
RHS Monoid_commutative_3:207:1--207:124,0.008
RHS Monoid_commutative_3:209:1--209:125,0.006
RHS Monoid_commutative_3:211:1--211:125,0.006
RHS Monoid_commutative_3:213:1--213:137,0.008
RHS Monoid_commutative_3:215:1--215:137,0.008
RHS Monoid_commutative_3:217:1--217:137,0.008
RHS Monoid_commutative_3:219:1--219:137,0.008
RHS Monoid_commutative_3:221:1--221:137,0.008
RHS Monoid_commutative_3:223:1--223:137,0.008
RHS Monoid_commutative_3:225:1--225:137,0.008
RHS Monoid_commutative_3:227:1--227:137,0.010
RHS Monoid_commutative_3:229:1--229:137,0.008
RHS Monoid_commutative_3:231:1--231:137,0.008
RHS Monoid_commutative_3:233:1--233:137,0.009
RHS Monoid_commutative_3:235:1--235:137,0.009
RHS Monoid_commutative_3:237:1--237:137,0.009
RHS Monoid_commutative_3:239:1--239:137,0.009
RHS Monoid_commutative_3:241:1--241:137,0.009
RHS Monoid_commutative_3:243:1--243:137,0.009
RHS Monoid_commutative_3:245:1--245:137,0.079
RHS Monoid_commutative_3:247:1--247:137,0.008
RHS Monoid_commutative_3:249:1--249:137,0.008
RHS Monoid_commutative_3:251:1--251:137,0.008
RHS Monoid_commutative_3:253:1--253:137,0.008
RHS Monoid_commutative_3:255:1--255:137,0.008
RHS Monoid_commutative_3:257:1--257:137,0.008
RHS Monoid_commutative_3:259:1--259:137,0.008
RHS Monoid_commutative_3:261:1--261:137,0.008
RHS Monoid_commutative_3:263:1--263:137,0.009
RHS Monoid_commutative_3:265:1--265:137,0.009
RHS Monoid_commutative_3:267:1--267:137,0.009
RHS Monoid_commutative_3:269:1--269:137,0.009
RHS Monoid_commutative_3:271:1--271:137,0.009
RHS Monoid_commutative_3:273:1--273:137,0.009
RHS Monoid_commutative_3:275:1--275:137,0.009
RHS Monoid_commutative_3:277:1--277:137,0.007
RHS Monoid_commutative_3:279:1--279:137,0.008
RHS Monoid_commutative_3:281:1--281:137,0.009
RHS Monoid_commutative_3:283:1--283:137,0.008
RHS Monoid_commutative_3:285:1--285:137,0.008
RHS Monoid_commutative_3:287:1--287:137,0.008
RHS Monoid_commutative_3:289:1--289:137,0.008
RHS Monoid_commutative_3:291:1--291:137,0.008
RHS Monoid_commutative_3:293:1--293:137,0.008
RHS Monoid_commutative_3:295:1--295:137,0.008
RHS Monoid_commutative_3:297:1--297:137,0.008
RHS Monoid_commutative_3:299:1--299:137,0.010
RHS Monoid_commutative_3:301:1--301:137,0.009
RHS Monoid_commutative_3:303:1--303:137,0.009
RHS Monoid_commutative_3:305:1--305:137,0.009
RHS Monoid_commutative_3:307:1--307:137,0.009
RHS Monoid_commutative_3:309:1--309:137,0.007
RHS Monoid_commutative_3:311:1--311:137,0.008
RHS Monoid_commutative_3:313:1--313:137,0.008
RHS Monoid_commutative_3:315:1--315:137,0.008
RHS Monoid_commutative_3:317:1--317:137,0.087
RHS Monoid_commutative_3:319:1--319:137,0.008
RHS Monoid_commutative_3:321:1--321:137,0.009
RHS Monoid_commutative_3:323:1--323:137,0.008
RHS Monoid_commutative_3:325:1--325:137,0.008
RHS Monoid_commutative_3:327:1--327:137,0.008
RHS Monoid_commutative_3:329:1--329:137,0.009
RHS Monoid_commutative_3:331:1--331:137,0.009
RHS Monoid_commutative_3:333:1--333:137,0.009
RHS Monoid_commutative_3:335:1--335:137,0.010
RHS Monoid_commutative_3:337:1--337:137,0.009
RHS Monoid_commutative_3:339:1--339:137,0.009
RHS Monoid_commutative_3:341:1--341:113,0.005
RHS Monoid_commutative_3:343:1--343:113,0.005
RHS Monoid_commutative_3:345:1--345:113,0.005
RHS Monoid_commutative_3:347:1--347:125,0.007
RHS Monoid_commutative_3:349:1--349:125,0.007
RHS Monoid_commutative_3:351:1--351:125,0.008
RHS Monoid_commutative_3:353:1--353:125,0.007
RHS Monoid_commutative_3:355:1--355:125,0.009
RHS Monoid_commutative_3:357:1--357:125,0.008
RHS Monoid_commutative_3:359:1--359:125,0.007
RHS Monoid_commutative_3:361:1--361:125,0.008
RHS Monoid_commutative_3:363:1--363:125,0.008
RHS Monoid_commutative_3:365:1--365:125,0.006
RHS Monoid_commutative_3:367:1--367:125,0.007
RHS Monoid_commutative_3:369:1--369:125,0.007
RHS Monoid_commutative_3:371:1--371:137,0.009
RHS Monoid_commutative_3:373:1--373:137,0.009
RHS Monoid_commutative_3:375:1--375:137,0.011
RHS Monoid_commutative_3:377:1--377:125,0.007
RHS Monoid_commutative_3:379:1--379:125,0.007
RHS Monoid_commutative_3:381:1--381:125,0.007
RHS Monoid_commutative_3:383:1--383:137,0.009
RHS Monoid_commutative_3:385:1--385:137,0.010
RHS Monoid_commutative_3:387:1--387:137,0.010
RHS Monoid_commutative_3:389:1--389:137,0.009
RHS Monoid_commutative_3:391:1--391:137,0.010
RHS Monoid_commutative_3:393:1--393:137,0.095
RHS Monoid_commutative_3:395:1--395:125,0.007
RHS Monoid_commutative_3:397:1--397:125,0.007
RHS Monoid_commutative_3:399:1--399:125,0.008
RHS Monoid_commutative_3:401:1--401:137,0.009
RHS Monoid_commutative_3:403:1--403:137,0.010
RHS Monoid_commutative_3:405:1--405:137,0.010
RHS Monoid_commutative_3:407:1--407:137,0.009
RHS Monoid_commutative_3:409:1--409:137,0.010
RHS Monoid_commutative_3:411:1--411:137,0.011
RHS Monoid_commutative_3:413:1--413:137,0.009
RHS Monoid_commutative_3:415:1--415:137,0.010
RHS Monoid_commutative_3:417:1--417:137,0.010
RHS Monoid_commutative_3:419:1--419:113,0.005
RHS Monoid_commutative_3:421:1--421:113,0.005
RHS Monoid_commutative_3:423:1--423:113,0.005
RHS Monoid_commutative_3:425:1--425:125,0.007
RHS Monoid_commutative_3:427:1--427:125,0.008
RHS Monoid_commutative_3:429:1--429:125,0.008
RHS Monoid_commutative_3:431:1--431:125,0.008
RHS Monoid_commutative_3:433:1--433:125,0.008
RHS Monoid_commutative_3:435:1--435:125,0.008
RHS Monoid_commutative_3:437:1--437:125,0.007
RHS Monoid_commutative_3:439:1--439:125,0.008
RHS Monoid_commutative_3:441:1--441:125,0.008
RHS Monoid_commutative_3:443:1--443:125,0.006
RHS Monoid_commutative_3:445:1--445:125,0.007
RHS Monoid_commutative_3:447:1--447:125,0.007
RHS Monoid_commutative_3:449:1--449:137,0.008
RHS Monoid_commutative_3:451:1--451:137,0.011
RHS Monoid_commutative_3:453:1--453:137,0.009
RHS Monoid_commutative_3:455:1--455:125,0.007
RHS Monoid_commutative_3:457:1--457:125,0.008
RHS Monoid_commutative_3:459:1--459:125,0.007
RHS Monoid_commutative_3:461:1--461:137,0.009
RHS Monoid_commutative_3:463:1--463:137,0.010
RHS Monoid_commutative_3:465:1--465:137,0.010
RHS Monoid_commutative_3:467:1--467:137,0.009
RHS Monoid_commutative_3:469:1--469:137,0.102
RHS Monoid_commutative_3:471:1--471:137,0.010
RHS Monoid_commutative_3:473:1--473:125,0.007
RHS Monoid_commutative_3:475:1--475:125,0.008
RHS Monoid_commutative_3:477:1--477:125,0.008
RHS Monoid_commutative_3:479:1--479:137,0.010
RHS Monoid_commutative_3:481:1--481:137,0.010
RHS Monoid_commutative_3:483:1--483:137,0.011
RHS Monoid_commutative_3:485:1--485:137,0.010
RHS Monoid_commutative_3:487:1--487:137,0.012
RHS Monoid_commutative_3:489:1--489:137,0.011
RHS Monoid_commutative_3:491:1--491:137,0.010
RHS Monoid_commutative_3:493:1--493:137,0.010
RHS Monoid_commutative_3:495:1--495:137,0.011
RHS Monoid_commutative_3:497:1--497:101,0.004
RHS Monoid_commutative_3:499:1--499:113,0.005
RHS Monoid_commutative_3:501:1--501:125,0.007
RHS Monoid_commutative_3:503:1--503:113,0.005
RHS Monoid_commutative_3:505:1--505:125,0.008
RHS Monoid_commutative_3:507:1--507:125,0.009
RHS Monoid_commutative_3:509:1--509:125,0.007
RHS Monoid_commutative_3:511:1--511:137,0.009
RHS Monoid_commutative_3:513:1--513:125,0.007
RHS Monoid_commutative_3:515:1--515:137,0.009
RHS Monoid_commutative_3:517:1--517:125,0.008
RHS Monoid_commutative_3:519:1--519:137,0.010
RHS Monoid_commutative_3:521:1--521:137,0.010
RHS Monoid_commutative_3:523:1--523:89,0.002
RHS Monoid_commutative_3:525:1--525:101,0.004
RHS Monoid_commutative_3:527:1--527:113,0.005
RHS Monoid_commutative_3:529:1--529:101,0.004
RHS Monoid_commutative_3:531:1--531:113,0.008
RHS Monoid_commutative_3:533:1--533:113,0.006
RHS Monoid_commutative_3:535:1--535:113,0.005
RHS Monoid_commutative_3:537:1--537:125,0.007
RHS Monoid_commutative_3:539:1--539:113,0.006
RHS Monoid_commutative_3:541:1--541:125,0.008
RHS Monoid_commutative_3:543:1--543:113,0.006
RHS Monoid_commutative_3:545:1--545:125,0.008
RHS Monoid_commutative_3:547:1--547:125,0.009
RHS Monoid_commutative_3:549:1--549:89,0.003
RHS Monoid_commutative_3:551:1--551:101,0.004
RHS Monoid_commutative_3:553:1--553:113,0.005
RHS Monoid_commutative_3:555:1--555:113,0.005
RHS Monoid_commutative_3:557:1--557:125,0.006
RHS Monoid_commutative_3:559:1--559:113,0.005
RHS Monoid_commutative_3:561:1--561:113,0.005
RHS Monoid_commutative_3:563:1--563:113,0.005
RHS Monoid_commutative_3:565:1--565:125,0.008
RHS Monoid_commutative_3:567:1--567:125,0.008
RHS Monoid_commutative_3:569:1--569:125,0.008
RHS Monoid_commutative_3:571:1--571:125,0.007
RHS Monoid_commutative_3:573:1--573:125,0.008
RHS Monoid_commutative_3:575:1--575:125,0.008
RHS Monoid_commutative_3:577:1--577:125,0.007
RHS Monoid_commutative_3:579:1--579:125,0.008
RHS Monoid_commutative_3:581:1--581:125,0.009
RHS Monoid_commutative_3:583:1--583:125,0.007
RHS Monoid_commutative_3:585:1--585:125,0.007
RHS Monoid_commutative_3:587:1--587:125,0.007
RHS Monoid_commutative_3:589:1--589:137,0.009
RHS Monoid_commutative_3:591:1--591:137,0.010
RHS Monoid_commutative_3:593:1--593:137,0.010
RHS Monoid_commutative_3:595:1--595:125,0.007
RHS Monoid_commutative_3:597:1--597:125,0.008
RHS Monoid_commutative_3:599:1--599:125,0.008
RHS Monoid_commutative_3:601:1--601:137,0.011
RHS Monoid_commutative_3:603:1--603:137,0.010
RHS Monoid_commutative_3:605:1--605:137,0.010
RHS Monoid_commutative_3:607:1--607:137,0.009
RHS Monoid_commutative_3:609:1--609:137,0.011
RHS Monoid_commutative_3:611:1--611:137,0.010
RHS Monoid_commutative_3:613:1--613:125,0.007
RHS Monoid_commutative_3:615:1--615:125,0.008
RHS Monoid_commutative_3:617:1--617:125,0.007
RHS Monoid_commutative_3:619:1--619:137,0.011
RHS Monoid_commutative_3:621:1--621:137,0.010
RHS Monoid_commutative_3:623:1--623:137,0.011
RHS Monoid_commutative_3:625:1--625:137,0.009
RHS Monoid_commutative_3:627:1--627:137,0.011
RHS Monoid_commutative_3:629:1--629:137,0.010
RHS Monoid_commutative_3:631:1--631:137,0.010
RHS Monoid_commutative_3:633:1--633:137,0.010
RHS Monoid_commutative_3:635:1--635:137,0.119
RHS Monoid_commutative_3:637:1--637:101,0.004
RHS Monoid_commutative_3:639:1--639:113,0.005
RHS Monoid_commutative_3:641:1--641:125,0.008
RHS Monoid_commutative_3:643:1--643:113,0.006
RHS Monoid_commutative_3:645:1--645:125,0.009
RHS Monoid_commutative_3:647:1--647:125,0.009
RHS Monoid_commutative_3:649:1--649:125,0.007
RHS Monoid_commutative_3:651:1--651:137,0.009
RHS Monoid_commutative_3:653:1--653:125,0.008
RHS Monoid_commutative_3:655:1--655:137,0.011
RHS Monoid_commutative_3:657:1--657:125,0.008
RHS Monoid_commutative_3:659:1--659:137,0.011
RHS Monoid_commutative_3:661:1--661:137,0.011
RHS Monoid_commutative_3:663:1--663:101,0.004
RHS Monoid_commutative_3:665:1--665:113,0.006
RHS Monoid_commutative_3:667:1--667:125,0.007
RHS Monoid_commutative_3:669:1--669:113,0.006
RHS Monoid_commutative_3:671:1--671:125,0.008
RHS Monoid_commutative_3:673:1--673:125,0.009
RHS Monoid_commutative_3:675:1--675:125,0.008
RHS Monoid_commutative_3:677:1--677:137,0.009
RHS Monoid_commutative_3:679:1--679:125,0.008
RHS Monoid_commutative_3:681:1--681:137,0.010
RHS Monoid_commutative_3:683:1--683:125,0.008
RHS Monoid_commutative_3:685:1--685:137,0.011
RHS Monoid_commutative_3:687:1--687:137,0.011
RHS Monoid_commutative_3:689:1--689:101,0.004
RHS Monoid_commutative_3:691:1--691:113,0.005
RHS Monoid_commutative_3:693:1--693:125,0.007
RHS Monoid_commutative_3:695:1--695:125,0.007
RHS Monoid_commutative_3:697:1--697:137,0.008
RHS Monoid_commutative_3:699:1--699:125,0.005
RHS Monoid_commutative_3:701:1--701:125,0.006
RHS Monoid_commutative_3:703:1--703:125,0.006
RHS Monoid_commutative_3:705:1--705:125,0.006
RHS Monoid_commutative_3:707:1--707:125,0.006
RHS Monoid_commutative_3:709:1--709:125,0.006
RHS Monoid_commutative_3:711:1--711:125,0.006
RHS Monoid_commutative_3:713:1--713:125,0.006
RHS Monoid_commutative_3:715:1--715:125,0.006
RHS Monoid_commutative_3:717:1--717:125,0.006
RHS Monoid_commutative_3:719:1--719:125,0.006
RHS Monoid_commutative_3:721:1--721:125,0.121
RHS Monoid_commutative_3:723:1--723:125,0.007
RHS Monoid_commutative_3:725:1--725:125,0.006
RHS Monoid_commutative_3:727:1--727:125,0.007
RHS Monoid_commutative_3:729:1--729:125,0.006
RHS Monoid_commutative_3:731:1--731:125,0.005
RHS Monoid_commutative_3:733:1--733:125,0.006
RHS Monoid_commutative_3:735:1--735:125,0.006
RHS Monoid_commutative_3:737:1--737:125,0.006
RHS Monoid_commutative_3:739:1--739:125,0.006
RHS Monoid_commutative_3:741:1--741:125,0.006
RHS Monoid_commutative_3:743:1--743:125,0.006
RHS Monoid_commutative_3:745:1--745:125,0.006
RHS Monoid_commutative_3:747:1--747:125,0.008
RHS Monoid_commutative_3:749:1--749:125,0.006
RHS Monoid_commutative_3:751:1--751:125,0.006
RHS Monoid_commutative_3:753:1--753:125,0.007
RHS Monoid_commutative_3:755:1--755:125,0.007
RHS Monoid_commutative_3:757:1--757:125,0.006
RHS Monoid_commutative_3:759:1--759:125,0.007
RHS Monoid_commutative_3:761:1--761:125,0.007
RHS Monoid_commutative_3:763:1--763:137,0.008
RHS Monoid_commutative_3:765:1--765:137,0.009
RHS Monoid_commutative_3:767:1--767:137,0.008
RHS Monoid_commutative_3:769:1--769:137,0.010
RHS Monoid_commutative_3:771:1--771:137,0.008
RHS Monoid_commutative_3:773:1--773:137,0.008
RHS Monoid_commutative_3:775:1--775:137,0.008
RHS Monoid_commutative_3:777:1--777:137,0.008
RHS Monoid_commutative_3:779:1--779:137,0.009
RHS Monoid_commutative_3:781:1--781:137,0.008
RHS Monoid_commutative_3:783:1--783:137,0.010
RHS Monoid_commutative_3:785:1--785:137,0.009
RHS Monoid_commutative_3:787:1--787:137,0.011
RHS Monoid_commutative_3:789:1--789:137,0.009
RHS Monoid_commutative_3:791:1--791:137,0.009
RHS Monoid_commutative_3:793:1--793:137,0.009
RHS Monoid_commutative_3:795:1--795:137,0.008
RHS Monoid_commutative_3:797:1--797:137,0.009
RHS Monoid_commutative_3:799:1--799:137,0.009
RHS Monoid_commutative_3:801:1--801:137,0.009
RHS Monoid_commutative_3:803:1--803:137,0.008
RHS Monoid_commutative_3:805:1--805:137,0.009
RHS Monoid_commutative_3:807:1--807:137,0.132
RHS Monoid_commutative_3:809:1--809:137,0.009
RHS Monoid_commutative_3:811:1--811:137,0.009
RHS Monoid_commutative_3:813:1--813:137,0.008
RHS Monoid_commutative_3:815:1--815:137,0.010
RHS Monoid_commutative_3:817:1--817:137,0.009
RHS Monoid_commutative_3:819:1--819:137,0.012
RHS Monoid_commutative_3:821:1--821:137,0.009
RHS Monoid_commutative_3:823:1--823:137,0.011
RHS Monoid_commutative_3:825:1--825:137,0.009
RHS Monoid_commutative_3:827:1--827:137,0.007
RHS Monoid_commutative_3:829:1--829:137,0.008
RHS Monoid_commutative_3:831:1--831:137,0.008
RHS Monoid_commutative_3:833:1--833:137,0.008
RHS Monoid_commutative_3:835:1--835:137,0.008
RHS Monoid_commutative_3:837:1--837:137,0.008
RHS Monoid_commutative_3:839:1--839:137,0.008
RHS Monoid_commutative_3:841:1--841:137,0.008
RHS Monoid_commutative_3:843:1--843:137,0.010
RHS Monoid_commutative_3:845:1--845:137,0.008
RHS Monoid_commutative_3:847:1--847:137,0.009
RHS Monoid_commutative_3:849:1--849:137,0.009
RHS Monoid_commutative_3:851:1--851:137,0.010
RHS Monoid_commutative_3:853:1--853:137,0.009
RHS Monoid_commutative_3:855:1--855:137,0.010
RHS Monoid_commutative_3:857:1--857:137,0.009
RHS Monoid_commutative_3:859:1--859:137,0.008
RHS Monoid_commutative_3:861:1--861:137,0.010
RHS Monoid_commutative_3:863:1--863:137,0.008
RHS Monoid_commutative_3:865:1--865:137,0.009
RHS Monoid_commutative_3:867:1--867:137,0.008
RHS Monoid_commutative_3:869:1--869:137,0.009
RHS Monoid_commutative_3:871:1--871:137,0.008
RHS Monoid_commutative_3:873:1--873:137,0.008
RHS Monoid_commutative_3:875:1--875:137,0.009
RHS Monoid_commutative_3:877:1--877:137,0.008
RHS Monoid_commutative_3:879:1--879:137,0.140
RHS Monoid_commutative_3:881:1--881:137,0.009
RHS Monoid_commutative_3:883:1--883:137,0.009
RHS Monoid_commutative_3:885:1--885:137,0.009
RHS Monoid_commutative_3:887:1--887:137,0.009
RHS Monoid_commutative_3:889:1--889:137,0.009
RHS Monoid_commutative_3:891:1--891:113,0.004
RHS Monoid_commutative_3:893:1--893:113,0.005
RHS Monoid_commutative_3:895:1--895:113,0.005
RHS Monoid_commutative_3:897:1--897:125,0.006
RHS Monoid_commutative_3:899:1--899:125,0.009
RHS Monoid_commutative_3:901:1--901:125,0.007
RHS Monoid_commutative_3:903:1--903:125,0.006
RHS Monoid_commutative_3:905:1--905:125,0.007
RHS Monoid_commutative_3:907:1--907:125,0.007
RHS Monoid_commutative_3:909:1--909:125,0.006
RHS Monoid_commutative_3:911:1--911:125,0.007
RHS Monoid_commutative_3:913:1--913:125,0.007
RHS Monoid_commutative_3:915:1--915:125,0.006
RHS Monoid_commutative_3:917:1--917:125,0.007
RHS Monoid_commutative_3:919:1--919:125,0.006
RHS Monoid_commutative_3:921:1--921:137,0.008
RHS Monoid_commutative_3:923:1--923:137,0.009
RHS Monoid_commutative_3:925:1--925:137,0.009
RHS Monoid_commutative_3:927:1--927:125,0.006
RHS Monoid_commutative_3:929:1--929:125,0.007
RHS Monoid_commutative_3:931:1--931:125,0.007
RHS Monoid_commutative_3:933:1--933:137,0.009
RHS Monoid_commutative_3:935:1--935:137,0.009
RHS Monoid_commutative_3:937:1--937:137,0.010
RHS Monoid_commutative_3:939:1--939:137,0.008
RHS Monoid_commutative_3:941:1--941:137,0.011
RHS Monoid_commutative_3:943:1--943:137,0.009
RHS Monoid_commutative_3:945:1--945:125,0.006
RHS Monoid_commutative_3:947:1--947:125,0.007
RHS Monoid_commutative_3:949:1--949:125,0.007
RHS Monoid_commutative_3:951:1--951:137,0.009
RHS Monoid_commutative_3:953:1--953:137,0.009
RHS Monoid_commutative_3:955:1--955:137,0.009
RHS Monoid_commutative_3:957:1--957:137,0.009
RHS Monoid_commutative_3:959:1--959:137,0.149
RHS Monoid_commutative_3:961:1--961:137,0.010
RHS Monoid_commutative_3:963:1--963:137,0.009
RHS Monoid_commutative_3:965:1--965:137,0.009
RHS Monoid_commutative_3:967:1--967:137,0.009
RHS Monoid_commutative_3:969:1--969:149,0.007
RHS Monoid_commutative_3:971:1--971:149,0.008
RHS Monoid_commutative_3:973:1--973:149,0.008
RHS Monoid_commutative_3:975:1--975:149,0.008
RHS Monoid_commutative_3:977:1--977:149,0.012
RHS Monoid_commutative_3:979:1--979:149,0.008
RHS Monoid_commutative_3:981:1--981:149,0.008
RHS Monoid_commutative_3:983:1--983:149,0.008
RHS Monoid_commutative_3:985:1--985:149,0.008
RHS Monoid_commutative_3:987:1--987:149,0.008
RHS Monoid_commutative_3:989:1--989:149,0.008
RHS Monoid_commutative_3:991:1--991:149,0.008
RHS Monoid_commutative_3:993:1--993:149,0.008
RHS Monoid_commutative_3:995:1--995:149,0.009
RHS Monoid_commutative_3:997:1--997:149,0.008
RHS Monoid_commutative_3:999:1--999:149,0.009
RHS Monoid_commutative_3:1001:1--1001:149,0.009
RHS Monoid_commutative_3:1003:1--1003:149,0.009
RHS Monoid_commutative_3:1005:1--1005:149,0.009
RHS Monoid_commutative_3:1007:1--1007:149,0.009
RHS Monoid_commutative_3:1009:1--1009:149,0.009
RHS Monoid_commutative_3:1011:1--1011:149,0.010
RHS Monoid_commutative_3:1013:1--1013:149,0.009
RHS Monoid_commutative_3:1015:1--1015:149,0.009
RHS Monoid_commutative_3:1017:1--1017:149,0.009
RHS Monoid_commutative_3:1019:1--1019:149,0.009
RHS Monoid_commutative_3:1021:1--1021:149,0.009
RHS Monoid_commutative_3:1023:1--1023:149,0.008
RHS Monoid_commutative_3:1025:1--1025:149,0.008
RHS Monoid_commutative_3:1027:1--1027:149,0.008
RHS Monoid_commutative_3:1029:1--1029:149,0.156
RHS Monoid_commutative_3:1031:1--1031:149,0.008
RHS Monoid_commutative_3:1033:1--1033:149,0.008
RHS Monoid_commutative_3:1035:1--1035:149,0.008
RHS Monoid_commutative_3:1037:1--1037:149,0.008
RHS Monoid_commutative_3:1039:1--1039:149,0.008
RHS Monoid_commutative_3:1041:1--1041:149,0.008
RHS Monoid_commutative_3:1043:1--1043:149,0.009
RHS Monoid_commutative_3:1045:1--1045:149,0.009
RHS Monoid_commutative_3:1047:1--1047:149,0.011
RHS Monoid_commutative_3:1049:1--1049:149,0.009
RHS Monoid_commutative_3:1051:1--1051:149,0.009
RHS Monoid_commutative_3:1053:1--1053:149,0.009
RHS Monoid_commutative_3:1055:1--1055:149,0.009
RHS Monoid_commutative_3:1057:1--1057:149,0.009
RHS Monoid_commutative_3:1059:1--1059:149,0.009
RHS Monoid_commutative_3:1061:1--1061:149,0.009
RHS Monoid_commutative_3:1063:1--1063:149,0.010
RHS Monoid_commutative_3:1065:1--1065:149,0.009
RHS Monoid_commutative_3:1067:1--1067:149,0.008
RHS Monoid_commutative_3:1069:1--1069:149,0.008
RHS Monoid_commutative_3:1071:1--1071:149,0.008
RHS Monoid_commutative_3:1073:1--1073:149,0.008
RHS Monoid_commutative_3:1075:1--1075:149,0.008
RHS Monoid_commutative_3:1077:1--1077:149,0.008
RHS Monoid_commutative_3:1079:1--1079:149,0.008
RHS Monoid_commutative_3:1081:1--1081:149,0.010
RHS Monoid_commutative_3:1083:1--1083:149,0.008
RHS Monoid_commutative_3:1085:1--1085:149,0.009
RHS Monoid_commutative_3:1087:1--1087:149,0.009
RHS Monoid_commutative_3:1089:1--1089:149,0.009
RHS Monoid_commutative_3:1091:1--1091:149,0.009
RHS Monoid_commutative_3:1093:1--1093:149,0.010
RHS Monoid_commutative_3:1095:1--1095:149,0.009
RHS Monoid_commutative_3:1097:1--1097:149,0.165
RHS Monoid_commutative_3:1099:1--1099:149,0.010
RHS Monoid_commutative_3:1101:1--1101:149,0.010
RHS Monoid_commutative_3:1103:1--1103:149,0.009
RHS Monoid_commutative_3:1105:1--1105:149,0.010
RHS Monoid_commutative_3:1107:1--1107:149,0.009
RHS Monoid_commutative_3:1109:1--1109:149,0.010
RHS Monoid_commutative_3:1111:1--1111:149,0.009
RHS Monoid_commutative_3:1113:1--1113:149,0.011
RHS Monoid_commutative_3:1115:1--1115:149,0.009
RHS Monoid_commutative_3:1117:1--1117:149,0.013
RHS Monoid_commutative_3:1119:1--1119:149,0.009
RHS Monoid_commutative_3:1121:1--1121:149,0.010
RHS Monoid_commutative_3:1123:1--1123:149,0.009
RHS Monoid_commutative_3:1125:1--1125:149,0.010
RHS Monoid_commutative_3:1127:1--1127:149,0.009
RHS Monoid_commutative_3:1129:1--1129:149,0.011
RHS Monoid_commutative_3:1131:1--1131:149,0.009
RHS Monoid_commutative_3:1133:1--1133:149,0.010
RHS Monoid_commutative_3:1135:1--1135:149,0.009
RHS Monoid_commutative_3:1137:1--1137:149,0.010
RHS Monoid_commutative_3:1139:1--1139:149,0.009
RHS Monoid_commutative_3:1141:1--1141:149,0.010
RHS Monoid_commutative_3:1143:1--1143:149,0.009
RHS Monoid_commutative_3:1145:1--1145:149,0.011
RHS Monoid_commutative_3:1147:1--1147:149,0.010
RHS Monoid_commutative_3:1149:1--1149:149,0.010
RHS Monoid_commutative_3:1151:1--1151:149,0.009
RHS Monoid_commutative_3:1153:1--1153:149,0.009
RHS Monoid_commutative_3:1155:1--1155:149,0.009
RHS Monoid_commutative_3:1157:1--1157:149,0.009
RHS Monoid_commutative_3:1159:1--1159:149,0.009
RHS Monoid_commutative_3:1161:1--1161:149,0.009
RHS Monoid_commutative_3:1163:1--1163:149,0.010
RHS Monoid_commutative_3:1165:1--1165:149,0.009
RHS Monoid_commutative_3:1167:1--1167:149,0.009
RHS Monoid_commutative_3:1169:1--1169:149,0.009
RHS Monoid_commutative_3:1171:1--1171:149,0.009
RHS Monoid_commutative_3:1173:1--1173:149,0.009
RHS Monoid_commutative_3:1175:1--1175:149,0.009
RHS Monoid_commutative_3:1177:1--1177:149,0.009
RHS Monoid_commutative_3:1179:1--1179:149,0.010
RHS Monoid_commutative_3:1181:1--1181:149,0.009
RHS Monoid_commutative_3:1183:1--1183:149,0.010
RHS Monoid_commutative_3:1185:1--1185:149,0.010
RHS Monoid_commutative_3:1187:1--1187:149,0.010
RHS Monoid_commutative_3:1189:1--1189:149,0.010
RHS Monoid_commutative_3:1191:1--1191:149,0.010
RHS Monoid_commutative_3:1193:1--1193:149,0.011
RHS Monoid_commutative_3:1195:1--1195:149,0.010
RHS Monoid_commutative_3:1197:1--1197:149,0.010
RHS Monoid_commutative_3:1199:1--1199:149,0.010
RHS Monoid_commutative_3:1201:1--1201:149,0.010
RHS Monoid_commutative_3:1203:1--1203:149,0.010
RHS Monoid_commutative_3:1205:1--1205:149,0.010
RHS Monoid_commutative_3:1207:1--1207:149,0.011
RHS Monoid_commutative_3:1209:1--1209:149,0.010
RHS Monoid_commutative_3:1211:1--1211:149,0.010
RHS Monoid_commutative_3:1213:1--1213:149,0.010
RHS Monoid_commutative_3:1215:1--1215:149,0.010
RHS Monoid_commutative_3:1217:1--1217:149,0.010
RHS Monoid_commutative_3:1219:1--1219:149,0.010
RHS Monoid_commutative_3:1221:1--1221:149,0.010
RHS Monoid_commutative_3:1223:1--1223:149,0.010
RHS Monoid_commutative_3:1225:1--1225:149,0.010
RHS Monoid_commutative_3:1227:1--1227:149,0.010
RHS Monoid_commutative_3:1229:1--1229:149,0.010
RHS Monoid_commutative_3:1231:1--1231:137,0.007
RHS Monoid_commutative_3:1233:1--1233:137,0.008
RHS Monoid_commutative_3:1235:1--1235:137,0.008
RHS Monoid_commutative_3:1237:1--1237:137,0.008
RHS Monoid_commutative_3:1239:1--1239:137,0.009
RHS Monoid_commutative_3:1241:1--1241:137,0.008
RHS Monoid_commutative_3:1243:1--1243:137,0.008
RHS Monoid_commutative_3:1245:1--1245:137,0.008
RHS Monoid_commutative_3:1247:1--1247:137,0.008
RHS Monoid_commutative_3:1249:1--1249:137,0.008
RHS Monoid_commutative_3:1251:1--1251:137,0.008
RHS Monoid_commutative_3:1253:1--1253:137,0.009
RHS Monoid_commutative_3:1255:1--1255:137,0.012
RHS Monoid_commutative_3:1257:1--1257:137,0.010
RHS Monoid_commutative_3:1259:1--1259:137,0.008
RHS Monoid_commutative_3:1261:1--1261:137,0.009
RHS Monoid_commutative_3:1263:1--1263:137,0.007
RHS Monoid_commutative_3:1265:1--1265:137,0.008
RHS Monoid_commutative_3:1267:1--1267:137,0.008
RHS Monoid_commutative_3:1269:1--1269:137,0.007
RHS Monoid_commutative_3:1271:1--1271:137,0.008
RHS Monoid_commutative_3:1273:1--1273:137,0.007
RHS Monoid_commutative_3:1275:1--1275:137,0.009
RHS Monoid_commutative_3:1277:1--1277:137,0.007
RHS Monoid_commutative_3:1279:1--1279:137,0.008
RHS Monoid_commutative_3:1281:1--1281:137,0.008
RHS Monoid_commutative_3:1283:1--1283:137,0.008
RHS Monoid_commutative_3:1285:1--1285:137,0.008
RHS Monoid_commutative_3:1287:1--1287:137,0.008
RHS Monoid_commutative_3:1289:1--1289:137,0.008
RHS Monoid_commutative_3:1291:1--1291:137,0.008
RHS Monoid_commutative_3:1293:1--1293:137,0.190
RHS Monoid_commutative_3:1295:1--1295:149,0.009
RHS Monoid_commutative_3:1297:1--1297:149,0.010
RHS Monoid_commutative_3:1299:1--1299:149,0.010
RHS Monoid_commutative_3:1301:1--1301:149,0.010
RHS Monoid_commutative_3:1303:1--1303:149,0.010
RHS Monoid_commutative_3:1305:1--1305:149,0.010
RHS Monoid_commutative_3:1307:1--1307:149,0.010
RHS Monoid_commutative_3:1309:1--1309:149,0.011
RHS Monoid_commutative_3:1311:1--1311:149,0.010
RHS Monoid_commutative_3:1313:1--1313:149,0.010
RHS Monoid_commutative_3:1315:1--1315:149,0.011
RHS Monoid_commutative_3:1317:1--1317:149,0.011
RHS Monoid_commutative_3:1319:1--1319:149,0.011
RHS Monoid_commutative_3:1321:1--1321:149,0.011
RHS Monoid_commutative_3:1323:1--1323:149,0.012
RHS Monoid_commutative_3:1325:1--1325:149,0.011
RHS Monoid_commutative_3:1327:1--1327:149,0.009
RHS Monoid_commutative_3:1329:1--1329:149,0.010
RHS Monoid_commutative_3:1331:1--1331:149,0.010
RHS Monoid_commutative_3:1333:1--1333:149,0.010
RHS Monoid_commutative_3:1335:1--1335:149,0.010
RHS Monoid_commutative_3:1337:1--1337:149,0.011
RHS Monoid_commutative_3:1339:1--1339:149,0.010
RHS Monoid_commutative_3:1341:1--1341:149,0.010
RHS Monoid_commutative_3:1343:1--1343:149,0.010
RHS Monoid_commutative_3:1345:1--1345:149,0.010
RHS Monoid_commutative_3:1347:1--1347:149,0.011
RHS Monoid_commutative_3:1349:1--1349:149,0.011
RHS Monoid_commutative_3:1351:1--1351:149,0.199
RHS Monoid_commutative_3:1353:1--1353:149,0.011
RHS Monoid_commutative_3:1355:1--1355:149,0.011
RHS Monoid_commutative_3:1357:1--1357:149,0.011
RHS Monoid_commutative_3:1359:1--1359:149,0.009
RHS Monoid_commutative_3:1361:1--1361:149,0.010
RHS Monoid_commutative_3:1363:1--1363:149,0.010
RHS Monoid_commutative_3:1365:1--1365:149,0.011
RHS Monoid_commutative_3:1367:1--1367:149,0.010
RHS Monoid_commutative_3:1369:1--1369:149,0.010
RHS Monoid_commutative_3:1371:1--1371:149,0.010
RHS Monoid_commutative_3:1373:1--1373:149,0.010
RHS Monoid_commutative_3:1375:1--1375:149,0.010
RHS Monoid_commutative_3:1377:1--1377:149,0.010
RHS Monoid_commutative_3:1379:1--1379:149,0.011
RHS Monoid_commutative_3:1381:1--1381:149,0.012
RHS Monoid_commutative_3:1383:1--1383:149,0.011
RHS Monoid_commutative_3:1385:1--1385:149,0.011
RHS Monoid_commutative_3:1387:1--1387:149,0.011
RHS Monoid_commutative_3:1389:1--1389:149,0.011
RHS Monoid_commutative_3:1391:1--1391:149,0.009
RHS Monoid_commutative_3:1393:1--1393:149,0.016
RHS Monoid_commutative_3:1395:1--1395:149,0.010
RHS Monoid_commutative_3:1397:1--1397:149,0.010
RHS Monoid_commutative_3:1399:1--1399:149,0.010
RHS Monoid_commutative_3:1401:1--1401:149,0.010
RHS Monoid_commutative_3:1403:1--1403:149,0.010
RHS Monoid_commutative_3:1405:1--1405:149,0.010
RHS Monoid_commutative_3:1407:1--1407:149,0.010
RHS Monoid_commutative_3:1409:1--1409:149,0.010
RHS Monoid_commutative_3:1411:1--1411:149,0.011
RHS Monoid_commutative_3:1413:1--1413:149,0.011
RHS Monoid_commutative_3:1415:1--1415:149,0.011
RHS Monoid_commutative_3:1417:1--1417:149,0.011
RHS Monoid_commutative_3:1419:1--1419:149,0.011
RHS Monoid_commutative_3:1421:1--1421:149,0.012
RHS Monoid_commutative_3:1423:1--1423:137,0.007
RHS Monoid_commutative_3:1425:1--1425:137,0.008
RHS Monoid_commutative_3:1427:1--1427:137,0.008
RHS Monoid_commutative_3:1429:1--1429:137,0.008
RHS Monoid_commutative_3:1431:1--1431:137,0.008
RHS Monoid_commutative_3:1433:1--1433:137,0.008
RHS Monoid_commutative_3:1435:1--1435:137,0.008
RHS Monoid_commutative_3:1437:1--1437:137,0.008
RHS Monoid_commutative_3:1439:1--1439:137,0.008
RHS Monoid_commutative_3:1441:1--1441:137,0.009
RHS Monoid_commutative_3:1443:1--1443:137,0.009
RHS Monoid_commutative_3:1445:1--1445:137,0.009
RHS Monoid_commutative_3:1447:1--1447:137,0.008
RHS Monoid_commutative_3:1449:1--1449:137,0.009
RHS Monoid_commutative_3:1451:1--1451:137,0.008
RHS Monoid_commutative_3:1453:1--1453:137,0.009
RHS Monoid_commutative_3:1455:1--1455:137,0.007
RHS Monoid_commutative_3:1457:1--1457:137,0.008
RHS Monoid_commutative_3:1459:1--1459:137,0.008
RHS Monoid_commutative_3:1461:1--1461:137,0.008
RHS Monoid_commutative_3:1463:1--1463:137,0.008
RHS Monoid_commutative_3:1465:1--1465:137,0.008
RHS Monoid_commutative_3:1467:1--1467:137,0.008
RHS Monoid_commutative_3:1469:1--1469:137,0.008
RHS Monoid_commutative_3:1471:1--1471:137,0.008
RHS Monoid_commutative_3:1473:1--1473:137,0.008
RHS Monoid_commutative_3:1475:1--1475:137,0.008
RHS Monoid_commutative_3:1477:1--1477:137,0.211
RHS Monoid_commutative_3:1479:1--1479:137,0.008
RHS Monoid_commutative_3:1481:1--1481:137,0.009
RHS Monoid_commutative_3:1483:1--1483:137,0.008
RHS Monoid_commutative_3:1485:1--1485:137,0.009
RHS Monoid_commutative_3:1487:1--1487:149,0.010
RHS Monoid_commutative_3:1489:1--1489:149,0.011
RHS Monoid_commutative_3:1491:1--1491:149,0.010
RHS Monoid_commutative_3:1493:1--1493:149,0.012
RHS Monoid_commutative_3:1495:1--1495:149,0.010
RHS Monoid_commutative_3:1497:1--1497:149,0.010
RHS Monoid_commutative_3:1499:1--1499:149,0.010
RHS Monoid_commutative_3:1501:1--1501:149,0.011
RHS Monoid_commutative_3:1503:1--1503:149,0.010
RHS Monoid_commutative_3:1505:1--1505:149,0.010
RHS Monoid_commutative_3:1507:1--1507:149,0.012
RHS Monoid_commutative_3:1509:1--1509:149,0.011
RHS Monoid_commutative_3:1511:1--1511:149,0.011
RHS Monoid_commutative_3:1513:1--1513:149,0.011
RHS Monoid_commutative_3:1515:1--1515:149,0.011
RHS Monoid_commutative_3:1517:1--1517:149,0.011
RHS Monoid_commutative_3:1519:1--1519:149,0.009
RHS Monoid_commutative_3:1521:1--1521:149,0.012
RHS Monoid_commutative_3:1523:1--1523:149,0.010
RHS Monoid_commutative_3:1525:1--1525:149,0.011
RHS Monoid_commutative_3:1527:1--1527:149,0.010
RHS Monoid_commutative_3:1529:1--1529:149,0.011
RHS Monoid_commutative_3:1531:1--1531:149,0.010
RHS Monoid_commutative_3:1533:1--1533:149,0.011
RHS Monoid_commutative_3:1535:1--1535:149,0.010
RHS Monoid_commutative_3:1537:1--1537:149,0.010
RHS Monoid_commutative_3:1539:1--1539:149,0.012
RHS Monoid_commutative_3:1541:1--1541:149,0.011
RHS Monoid_commutative_3:1543:1--1543:149,0.011
RHS Monoid_commutative_3:1545:1--1545:149,0.011
RHS Monoid_commutative_3:1547:1--1547:149,0.011
RHS Monoid_commutative_3:1549:1--1549:149,0.013
RHS Monoid_commutative_3:1551:1--1551:149,0.009
RHS Monoid_commutative_3:1553:1--1553:149,0.010
RHS Monoid_commutative_3:1555:1--1555:149,0.010
RHS Monoid_commutative_3:1557:1--1557:149,0.010
RHS Monoid_commutative_3:1559:1--1559:149,0.010
RHS Monoid_commutative_3:1561:1--1561:149,0.010
RHS Monoid_commutative_3:1563:1--1563:149,0.011
RHS Monoid_commutative_3:1565:1--1565:149,0.010
RHS Monoid_commutative_3:1567:1--1567:149,0.010
RHS Monoid_commutative_3:1569:1--1569:149,0.010
RHS Monoid_commutative_3:1571:1--1571:149,0.011
RHS Monoid_commutative_3:1573:1--1573:149,0.011
RHS Monoid_commutative_3:1575:1--1575:149,0.011
RHS Monoid_commutative_3:1577:1--1577:149,0.012
RHS Monoid_commutative_3:1579:1--1579:149,0.011
RHS Monoid_commutative_3:1581:1--1581:149,0.011
RHS Monoid_commutative_3:1583:1--1583:149,0.009
RHS Monoid_commutative_3:1585:1--1585:149,0.010
RHS Monoid_commutative_3:1587:1--1587:149,0.010
RHS Monoid_commutative_3:1589:1--1589:149,0.010
RHS Monoid_commutative_3:1591:1--1591:149,0.227
RHS Monoid_commutative_3:1593:1--1593:149,0.010
RHS Monoid_commutative_3:1595:1--1595:149,0.010
RHS Monoid_commutative_3:1597:1--1597:149,0.010
RHS Monoid_commutative_3:1599:1--1599:149,0.010
RHS Monoid_commutative_3:1601:1--1601:149,0.010
RHS Monoid_commutative_3:1603:1--1603:149,0.011
RHS Monoid_commutative_3:1605:1--1605:149,0.012
RHS Monoid_commutative_3:1607:1--1607:149,0.011
RHS Monoid_commutative_3:1609:1--1609:149,0.011
RHS Monoid_commutative_3:1611:1--1611:149,0.011
RHS Monoid_commutative_3:1613:1--1613:149,0.011
RHS Monoid_commutative_3:1615:1--1615:125,0.006
RHS Monoid_commutative_3:1617:1--1617:125,0.006
RHS Monoid_commutative_3:1619:1--1619:125,0.006
RHS Monoid_commutative_3:1621:1--1621:137,0.009
RHS Monoid_commutative_3:1623:1--1623:137,0.009
RHS Monoid_commutative_3:1625:1--1625:137,0.009
RHS Monoid_commutative_3:1627:1--1627:137,0.008
RHS Monoid_commutative_3:1629:1--1629:137,0.009
RHS Monoid_commutative_3:1631:1--1631:137,0.009
RHS Monoid_commutative_3:1633:1--1633:137,0.008
RHS Monoid_commutative_3:1635:1--1635:137,0.009
RHS Monoid_commutative_3:1637:1--1637:137,0.009
RHS Monoid_commutative_3:1639:1--1639:137,0.007
RHS Monoid_commutative_3:1641:1--1641:137,0.008
RHS Monoid_commutative_3:1643:1--1643:137,0.008
RHS Monoid_commutative_3:1645:1--1645:149,0.009
RHS Monoid_commutative_3:1647:1--1647:149,0.010
RHS Monoid_commutative_3:1649:1--1649:149,0.010
RHS Monoid_commutative_3:1651:1--1651:137,0.008
RHS Monoid_commutative_3:1653:1--1653:137,0.008
RHS Monoid_commutative_3:1655:1--1655:137,0.233
RHS Monoid_commutative_3:1657:1--1657:149,0.011
RHS Monoid_commutative_3:1659:1--1659:149,0.012
RHS Monoid_commutative_3:1661:1--1661:149,0.012
RHS Monoid_commutative_3:1663:1--1663:149,0.011
RHS Monoid_commutative_3:1665:1--1665:149,0.012
RHS Monoid_commutative_3:1667:1--1667:149,0.012
RHS Monoid_commutative_3:1669:1--1669:137,0.009
RHS Monoid_commutative_3:1671:1--1671:137,0.009
RHS Monoid_commutative_3:1673:1--1673:137,0.009
RHS Monoid_commutative_3:1675:1--1675:149,0.015
RHS Monoid_commutative_3:1677:1--1677:149,0.012
RHS Monoid_commutative_3:1679:1--1679:149,0.012
RHS Monoid_commutative_3:1681:1--1681:149,0.011
RHS Monoid_commutative_3:1683:1--1683:149,0.014
RHS Monoid_commutative_3:1685:1--1685:149,0.012
RHS Monoid_commutative_3:1687:1--1687:149,0.011
RHS Monoid_commutative_3:1689:1--1689:149,0.012
RHS Monoid_commutative_3:1691:1--1691:149,0.012
RHS Monoid_commutative_3:1693:1--1693:113,0.004
RHS Monoid_commutative_3:1695:1--1695:113,0.005
RHS Monoid_commutative_3:1697:1--1697:113,0.005
RHS Monoid_commutative_3:1699:1--1699:125,0.007
RHS Monoid_commutative_3:1701:1--1701:125,0.009
RHS Monoid_commutative_3:1703:1--1703:125,0.007
RHS Monoid_commutative_3:1705:1--1705:125,0.007
RHS Monoid_commutative_3:1707:1--1707:125,0.007
RHS Monoid_commutative_3:1709:1--1709:125,0.007
RHS Monoid_commutative_3:1711:1--1711:125,0.007
RHS Monoid_commutative_3:1713:1--1713:125,0.007
RHS Monoid_commutative_3:1715:1--1715:125,0.007
RHS Monoid_commutative_3:1717:1--1717:125,0.006
RHS Monoid_commutative_3:1719:1--1719:125,0.007
RHS Monoid_commutative_3:1721:1--1721:125,0.007
RHS Monoid_commutative_3:1723:1--1723:137,0.239
RHS Monoid_commutative_3:1725:1--1725:137,0.008
RHS Monoid_commutative_3:1727:1--1727:137,0.009
RHS Monoid_commutative_3:1729:1--1729:125,0.006
RHS Monoid_commutative_3:1731:1--1731:125,0.007
RHS Monoid_commutative_3:1733:1--1733:125,0.007
RHS Monoid_commutative_3:1735:1--1735:137,0.008
RHS Monoid_commutative_3:1737:1--1737:137,0.009
RHS Monoid_commutative_3:1739:1--1739:137,0.009
RHS Monoid_commutative_3:1741:1--1741:137,0.009
RHS Monoid_commutative_3:1743:1--1743:137,0.009
RHS Monoid_commutative_3:1745:1--1745:137,0.009
RHS Monoid_commutative_3:1747:1--1747:125,0.006
RHS Monoid_commutative_3:1749:1--1749:125,0.006
RHS Monoid_commutative_3:1751:1--1751:125,0.007
RHS Monoid_commutative_3:1753:1--1753:137,0.008
RHS Monoid_commutative_3:1755:1--1755:137,0.009
RHS Monoid_commutative_3:1757:1--1757:137,0.009
RHS Monoid_commutative_3:1759:1--1759:137,0.010
RHS Monoid_commutative_3:1761:1--1761:137,0.009
RHS Monoid_commutative_3:1763:1--1763:137,0.010
RHS Monoid_commutative_3:1765:1--1765:137,0.008
RHS Monoid_commutative_3:1767:1--1767:137,0.009
RHS Monoid_commutative_3:1769:1--1769:137,0.009
RHS Monoid_commutative_3:1771:1--1771:101,0.003
RHS Monoid_commutative_3:1773:1--1773:113,0.004
RHS Monoid_commutative_3:1775:1--1775:125,0.006
RHS Monoid_commutative_3:1777:1--1777:113,0.004
RHS Monoid_commutative_3:1779:1--1779:125,0.007
RHS Monoid_commutative_3:1781:1--1781:125,0.008
RHS Monoid_commutative_3:1783:1--1783:125,0.006
RHS Monoid_commutative_3:1785:1--1785:137,0.007
RHS Monoid_commutative_3:1787:1--1787:125,0.006
RHS Monoid_commutative_3:1789:1--1789:137,0.008
RHS Monoid_commutative_3:1791:1--1791:125,0.006
RHS Monoid_commutative_3:1793:1--1793:137,0.009
RHS Monoid_commutative_3:1795:1--1795:137,0.009
RHS Monoid_commutative_3:1797:1--1797:137,0.007
RHS Monoid_commutative_3:1799:1--1799:137,0.007
RHS Monoid_commutative_3:1801:1--1801:137,0.247
RHS Monoid_commutative_3:1803:1--1803:137,0.007
RHS Monoid_commutative_3:1805:1--1805:137,0.008
RHS Monoid_commutative_3:1807:1--1807:137,0.008
RHS Monoid_commutative_3:1809:1--1809:137,0.007
RHS Monoid_commutative_3:1811:1--1811:137,0.008
RHS Monoid_commutative_3:1813:1--1813:137,0.008
RHS Monoid_commutative_3:1815:1--1815:137,0.008
RHS Monoid_commutative_3:1817:1--1817:137,0.008
RHS Monoid_commutative_3:1819:1--1819:137,0.010
RHS Monoid_commutative_3:1821:1--1821:137,0.008
RHS Monoid_commutative_3:1823:1--1823:137,0.008
RHS Monoid_commutative_3:1825:1--1825:137,0.008
RHS Monoid_commutative_3:1827:1--1827:137,0.008
RHS Monoid_commutative_3:1829:1--1829:137,0.007
RHS Monoid_commutative_3:1831:1--1831:137,0.007
RHS Monoid_commutative_3:1833:1--1833:137,0.014
RHS Monoid_commutative_3:1835:1--1835:137,0.007
RHS Monoid_commutative_3:1837:1--1837:137,0.009
RHS Monoid_commutative_3:1839:1--1839:137,0.007
RHS Monoid_commutative_3:1841:1--1841:137,0.008
RHS Monoid_commutative_3:1843:1--1843:137,0.007
RHS Monoid_commutative_3:1845:1--1845:137,0.007
RHS Monoid_commutative_3:1847:1--1847:137,0.008
RHS Monoid_commutative_3:1849:1--1849:137,0.008
RHS Monoid_commutative_3:1851:1--1851:137,0.008
RHS Monoid_commutative_3:1853:1--1853:137,0.008
RHS Monoid_commutative_3:1855:1--1855:137,0.009
RHS Monoid_commutative_3:1857:1--1857:137,0.008
RHS Monoid_commutative_3:1859:1--1859:137,0.008
RHS Monoid_commutative_3:1861:1--1861:149,0.009
RHS Monoid_commutative_3:1863:1--1863:149,0.010
RHS Monoid_commutative_3:1865:1--1865:149,0.010
RHS Monoid_commutative_3:1867:1--1867:149,0.010
RHS Monoid_commutative_3:1869:1--1869:149,0.010
RHS Monoid_commutative_3:1871:1--1871:149,0.258
RHS Monoid_commutative_3:1873:1--1873:149,0.010
RHS Monoid_commutative_3:1875:1--1875:149,0.010
RHS Monoid_commutative_3:1877:1--1877:149,0.010
RHS Monoid_commutative_3:1879:1--1879:149,0.010
RHS Monoid_commutative_3:1881:1--1881:149,0.011
RHS Monoid_commutative_3:1883:1--1883:149,0.011
RHS Monoid_commutative_3:1885:1--1885:149,0.012
RHS Monoid_commutative_3:1887:1--1887:149,0.011
RHS Monoid_commutative_3:1889:1--1889:149,0.011
RHS Monoid_commutative_3:1891:1--1891:149,0.011
RHS Monoid_commutative_3:1893:1--1893:149,0.009
RHS Monoid_commutative_3:1895:1--1895:149,0.010
RHS Monoid_commutative_3:1897:1--1897:149,0.010
RHS Monoid_commutative_3:1899:1--1899:149,0.011
RHS Monoid_commutative_3:1901:1--1901:149,0.010
RHS Monoid_commutative_3:1903:1--1903:149,0.010
RHS Monoid_commutative_3:1905:1--1905:149,0.010
RHS Monoid_commutative_3:1907:1--1907:149,0.010
RHS Monoid_commutative_3:1909:1--1909:149,0.010
RHS Monoid_commutative_3:1911:1--1911:149,0.010
RHS Monoid_commutative_3:1913:1--1913:149,0.011
RHS Monoid_commutative_3:1915:1--1915:149,0.012
RHS Monoid_commutative_3:1917:1--1917:149,0.011
RHS Monoid_commutative_3:1919:1--1919:149,0.011
RHS Monoid_commutative_3:1921:1--1921:149,0.011
RHS Monoid_commutative_3:1923:1--1923:149,0.011
RHS Monoid_commutative_3:1925:1--1925:149,0.009
RHS Monoid_commutative_3:1927:1--1927:149,0.010
RHS Monoid_commutative_3:1929:1--1929:149,0.010
RHS Monoid_commutative_3:1931:1--1931:149,0.010
RHS Monoid_commutative_3:1933:1--1933:149,0.010
RHS Monoid_commutative_3:1935:1--1935:149,0.010
RHS Monoid_commutative_3:1937:1--1937:149,0.010
RHS Monoid_commutative_3:1939:1--1939:149,0.010
RHS Monoid_commutative_3:1941:1--1941:149,0.010
RHS Monoid_commutative_3:1943:1--1943:149,0.011
RHS Monoid_commutative_3:1945:1--1945:149,0.011
RHS Monoid_commutative_3:1947:1--1947:149,0.011
RHS Monoid_commutative_3:1949:1--1949:149,0.011
RHS Monoid_commutative_3:1951:1--1951:149,0.011
RHS Monoid_commutative_3:1953:1--1953:149,0.011
RHS Monoid_commutative_3:1955:1--1955:149,0.011
RHS Monoid_commutative_3:1957:1--1957:149,0.010
RHS Monoid_commutative_3:1959:1--1959:149,0.010
RHS Monoid_commutative_3:1961:1--1961:149,0.010
RHS Monoid_commutative_3:1963:1--1963:149,0.010
RHS Monoid_commutative_3:1965:1--1965:149,0.010
RHS Monoid_commutative_3:1967:1--1967:149,0.010
RHS Monoid_commutative_3:1969:1--1969:149,0.010
RHS Monoid_commutative_3:1971:1--1971:149,0.010
RHS Monoid_commutative_3:1973:1--1973:149,0.010
RHS Monoid_commutative_3:1975:1--1975:149,0.010
RHS Monoid_commutative_3:1977:1--1977:149,0.011
RHS Monoid_commutative_3:1979:1--1979:149,0.011
RHS Monoid_commutative_3:1981:1--1981:149,0.011
RHS Monoid_commutative_3:1983:1--1983:149,0.011
RHS Monoid_commutative_3:1985:1--1985:149,0.011
RHS Monoid_commutative_3:1987:1--1987:149,0.011
RHS Monoid_commutative_3:1989:1--1989:125,0.006
RHS Monoid_commutative_3:1991:1--1991:125,0.007
RHS Monoid_commutative_3:1993:1--1993:125,0.007
RHS Monoid_commutative_3:1995:1--1995:137,0.009
RHS Monoid_commutative_3:1997:1--1997:137,0.010
RHS Monoid_commutative_3:1999:1--1999:137,0.009
RHS Monoid_commutative_3:2001:1--2001:137,0.010
RHS Monoid_commutative_3:2003:1--2003:137,0.009
RHS Monoid_commutative_3:2005:1--2005:137,0.010
RHS Monoid_commutative_3:2007:1--2007:137,0.009
RHS Monoid_commutative_3:2009:1--2009:138,0.010
RHS Monoid_commutative_3:2011:1--2011:138,0.009
RHS Monoid_commutative_3:2013:1--2013:138,0.008
RHS Monoid_commutative_3:2015:1--2015:138,0.009
RHS Monoid_commutative_3:2017:1--2017:138,0.010
RHS Monoid_commutative_3:2019:1--2019:150,0.010
RHS Monoid_commutative_3:2021:1--2021:150,0.011
RHS Monoid_commutative_3:2023:1--2023:150,0.011
RHS Monoid_commutative_3:2025:1--2025:138,0.008
RHS Monoid_commutative_3:2027:1--2027:138,0.009
RHS Monoid_commutative_3:2029:1--2029:138,0.009
RHS Monoid_commutative_3:2031:1--2031:150,0.011
RHS Monoid_commutative_3:2033:1--2033:150,0.013
RHS Monoid_commutative_3:2035:1--2035:150,0.012
RHS Monoid_commutative_3:2037:1--2037:150,0.011
RHS Monoid_commutative_3:2039:1--2039:150,0.012
RHS Monoid_commutative_3:2041:1--2041:150,0.012
RHS Monoid_commutative_3:2043:1--2043:138,0.008
RHS Monoid_commutative_3:2045:1--2045:138,0.009
RHS Monoid_commutative_3:2047:1--2047:138,0.278
RHS Monoid_commutative_3:2049:1--2049:150,0.011
RHS Monoid_commutative_3:2051:1--2051:150,0.012
RHS Monoid_commutative_3:2053:1--2053:150,0.012
RHS Monoid_commutative_3:2055:1--2055:150,0.011
RHS Monoid_commutative_3:2057:1--2057:150,0.012
RHS Monoid_commutative_3:2059:1--2059:150,0.013
RHS Monoid_commutative_3:2061:1--2061:150,0.011
RHS Monoid_commutative_3:2063:1--2063:150,0.012
RHS Monoid_commutative_3:2065:1--2065:150,0.012
RHS Monoid_commutative_3:2067:1--2067:126,0.006
RHS Monoid_commutative_3:2069:1--2069:126,0.007
RHS Monoid_commutative_3:2071:1--2071:126,0.007
RHS Monoid_commutative_3:2073:1--2073:138,0.008
RHS Monoid_commutative_3:2075:1--2075:138,0.009
RHS Monoid_commutative_3:2077:1--2077:138,0.009
RHS Monoid_commutative_3:2079:1--2079:138,0.008
RHS Monoid_commutative_3:2081:1--2081:138,0.009
RHS Monoid_commutative_3:2083:1--2083:138,0.009
RHS Monoid_commutative_3:2085:1--2085:138,0.008
RHS Monoid_commutative_3:2087:1--2087:138,0.009
RHS Monoid_commutative_3:2089:1--2089:138,0.009
RHS Monoid_commutative_3:2091:1--2091:138,0.008
RHS Monoid_commutative_3:2093:1--2093:138,0.010
RHS Monoid_commutative_3:2095:1--2095:138,0.009
RHS Monoid_commutative_3:2097:1--2097:150,0.010
RHS Monoid_commutative_3:2099:1--2099:150,0.011
RHS Monoid_commutative_3:2101:1--2101:150,0.011
RHS Monoid_commutative_3:2103:1--2103:138,0.008
RHS Monoid_commutative_3:2105:1--2105:138,0.009
RHS Monoid_commutative_3:2107:1--2107:138,0.009
RHS Monoid_commutative_3:2109:1--2109:150,0.011
RHS Monoid_commutative_3:2111:1--2111:150,0.012
RHS Monoid_commutative_3:2113:1--2113:150,0.018
RHS Monoid_commutative_3:2115:1--2115:150,0.011
RHS Monoid_commutative_3:2117:1--2117:150,0.012
RHS Monoid_commutative_3:2119:1--2119:150,0.012
RHS Monoid_commutative_3:2121:1--2121:138,0.008
RHS Monoid_commutative_3:2123:1--2123:138,0.009
RHS Monoid_commutative_3:2125:1--2125:138,0.009
RHS Monoid_commutative_3:2127:1--2127:150,0.011
RHS Monoid_commutative_3:2129:1--2129:150,0.012
RHS Monoid_commutative_3:2131:1--2131:150,0.012
RHS Monoid_commutative_3:2133:1--2133:150,0.011
RHS Monoid_commutative_3:2135:1--2135:150,0.013
RHS Monoid_commutative_3:2137:1--2137:150,0.012
RHS Monoid_commutative_3:2139:1--2139:150,0.011
RHS Monoid_commutative_3:2141:1--2141:150,0.012
RHS Monoid_commutative_3:2143:1--2143:150,0.012
RHS Monoid_commutative_3:2145:1--2145:114,0.005
RHS Monoid_commutative_3:2147:1--2147:126,0.006
RHS Monoid_commutative_3:2149:1--2149:138,0.007
RHS Monoid_commutative_3:2151:1--2151:126,0.006
RHS Monoid_commutative_3:2153:1--2153:138,0.009
RHS Monoid_commutative_3:2155:1--2155:138,0.009
RHS Monoid_commutative_3:2157:1--2157:138,0.007
RHS Monoid_commutative_3:2159:1--2159:150,0.009
RHS Monoid_commutative_3:2161:1--2161:138,0.008
RHS Monoid_commutative_3:2163:1--2163:150,0.010
RHS Monoid_commutative_3:2165:1--2165:138,0.008
RHS Monoid_commutative_3:2167:1--2167:150,0.010
RHS Monoid_commutative_3:2169:1--2169:150,0.011
RHS Monoid_commutative_3:2171:1--2171:114,0.004
RHS Monoid_commutative_3:2173:1--2173:114,0.005
RHS Monoid_commutative_3:2175:1--2175:114,0.005
RHS Monoid_commutative_3:2177:1--2177:126,0.006
RHS Monoid_commutative_3:2179:1--2179:126,0.007
RHS Monoid_commutative_3:2181:1--2181:126,0.007
RHS Monoid_commutative_3:2183:1--2183:126,0.006
RHS Monoid_commutative_3:2185:1--2185:126,0.007
RHS Monoid_commutative_3:2187:1--2187:126,0.007
RHS Monoid_commutative_3:2189:1--2189:126,0.006
RHS Monoid_commutative_3:2191:1--2191:126,0.008
RHS Monoid_commutative_3:2193:1--2193:126,0.007
RHS Monoid_commutative_3:2195:1--2195:126,0.007
RHS Monoid_commutative_3:2197:1--2197:126,0.006
RHS Monoid_commutative_3:2199:1--2199:126,0.006
RHS Monoid_commutative_3:2201:1--2201:138,0.008
RHS Monoid_commutative_3:2203:1--2203:138,0.008
RHS Monoid_commutative_3:2205:1--2205:138,0.009
RHS Monoid_commutative_3:2207:1--2207:126,0.006
RHS Monoid_commutative_3:2209:1--2209:126,0.007
RHS Monoid_commutative_3:2211:1--2211:126,0.008
RHS Monoid_commutative_3:2213:1--2213:138,0.008
RHS Monoid_commutative_3:2215:1--2215:138,0.010
RHS Monoid_commutative_3:2217:1--2217:138,0.009
RHS Monoid_commutative_3:2219:1--2219:138,0.008
RHS Monoid_commutative_3:2221:1--2221:138,0.009
RHS Monoid_commutative_3:2223:1--2223:138,0.009
RHS Monoid_commutative_3:2225:1--2225:126,0.006
RHS Monoid_commutative_3:2227:1--2227:126,0.007
RHS Monoid_commutative_3:2229:1--2229:126,0.008
RHS Monoid_commutative_3:2231:1--2231:138,0.008
RHS Monoid_commutative_3:2233:1--2233:138,0.009
RHS Monoid_commutative_3:2235:1--2235:138,0.009
RHS Monoid_commutative_3:2237:1--2237:138,0.008
RHS Monoid_commutative_3:2239:1--2239:138,0.010
RHS Monoid_commutative_3:2241:1--2241:138,0.009
RHS Monoid_commutative_3:2243:1--2243:138,0.009
RHS Monoid_commutative_3:2245:1--2245:138,0.009
RHS Monoid_commutative_3:2247:1--2247:138,0.299
RHS Monoid_commutative_3:2249:1--2249:102,0.004
RHS Monoid_commutative_3:2251:1--2251:114,0.005
RHS Monoid_commutative_3:2253:1--2253:126,0.007
RHS Monoid_commutative_3:2255:1--2255:114,0.005
RHS Monoid_commutative_3:2257:1--2257:126,0.007
RHS Monoid_commutative_3:2259:1--2259:126,0.008
RHS Monoid_commutative_3:2261:1--2261:126,0.006
RHS Monoid_commutative_3:2263:1--2263:138,0.008
RHS Monoid_commutative_3:2265:1--2265:126,0.007
RHS Monoid_commutative_3:2267:1--2267:138,0.017
RHS Monoid_commutative_3:2269:1--2269:126,0.007
RHS Monoid_commutative_3:2271:1--2271:138,0.010
RHS Monoid_commutative_3:2273:1--2273:138,0.010
RHS Monoid_commutative_3:2275:1--2275:138,0.007
RHS Monoid_commutative_3:2277:1--2277:138,0.008
RHS Monoid_commutative_3:2279:1--2279:138,0.008
RHS Monoid_commutative_3:2281:1--2281:138,0.008
RHS Monoid_commutative_3:2283:1--2283:138,0.008
RHS Monoid_commutative_3:2285:1--2285:138,0.009
RHS Monoid_commutative_3:2287:1--2287:138,0.008
RHS Monoid_commutative_3:2289:1--2289:138,0.008
RHS Monoid_commutative_3:2291:1--2291:138,0.008
RHS Monoid_commutative_3:2293:1--2293:138,0.008
RHS Monoid_commutative_3:2295:1--2295:138,0.009
RHS Monoid_commutative_3:2297:1--2297:138,0.008
RHS Monoid_commutative_3:2299:1--2299:138,0.009
RHS Monoid_commutative_3:2301:1--2301:138,0.008
RHS Monoid_commutative_3:2303:1--2303:138,0.010
RHS Monoid_commutative_3:2305:1--2305:138,0.009
RHS Monoid_commutative_3:2307:1--2307:138,0.007
RHS Monoid_commutative_3:2309:1--2309:138,0.007
RHS Monoid_commutative_3:2311:1--2311:138,0.008
RHS Monoid_commutative_3:2313:1--2313:138,0.008
RHS Monoid_commutative_3:2315:1--2315:138,0.008
RHS Monoid_commutative_3:2317:1--2317:138,0.007
RHS Monoid_commutative_3:2319:1--2319:138,0.007
RHS Monoid_commutative_3:2321:1--2321:138,0.008
RHS Monoid_commutative_3:2323:1--2323:138,0.305
RHS Monoid_commutative_3:2325:1--2325:138,0.008
RHS Monoid_commutative_3:2327:1--2327:138,0.008
RHS Monoid_commutative_3:2329:1--2329:138,0.008
RHS Monoid_commutative_3:2331:1--2331:138,0.009
RHS Monoid_commutative_3:2333:1--2333:138,0.008
RHS Monoid_commutative_3:2335:1--2335:138,0.008
RHS Monoid_commutative_3:2337:1--2337:138,0.008
RHS Monoid_commutative_3:2339:1--2339:150,0.009
RHS Monoid_commutative_3:2341:1--2341:150,0.011
RHS Monoid_commutative_3:2343:1--2343:150,0.010
RHS Monoid_commutative_3:2345:1--2345:150,0.010
RHS Monoid_commutative_3:2347:1--2347:150,0.010
RHS Monoid_commutative_3:2349:1--2349:150,0.010
RHS Monoid_commutative_3:2351:1--2351:150,0.010
RHS Monoid_commutative_3:2353:1--2353:150,0.010
RHS Monoid_commutative_3:2355:1--2355:150,0.011
RHS Monoid_commutative_3:2357:1--2357:150,0.010
RHS Monoid_commutative_3:2359:1--2359:150,0.011
RHS Monoid_commutative_3:2361:1--2361:150,0.011
RHS Monoid_commutative_3:2363:1--2363:150,0.011
RHS Monoid_commutative_3:2365:1--2365:150,0.011
RHS Monoid_commutative_3:2367:1--2367:150,0.011
RHS Monoid_commutative_3:2369:1--2369:150,0.012
RHS Monoid_commutative_3:2371:1--2371:150,0.009
RHS Monoid_commutative_3:2373:1--2373:150,0.010
RHS Monoid_commutative_3:2375:1--2375:150,0.010
RHS Monoid_commutative_3:2377:1--2377:150,0.010
RHS Monoid_commutative_3:2379:1--2379:150,0.010
RHS Monoid_commutative_3:2381:1--2381:150,0.010
RHS Monoid_commutative_3:2383:1--2383:150,0.314
RHS Monoid_commutative_3:2385:1--2385:150,0.011
RHS Monoid_commutative_3:2387:1--2387:150,0.011
RHS Monoid_commutative_3:2389:1--2389:150,0.010
RHS Monoid_commutative_3:2391:1--2391:150,0.012
RHS Monoid_commutative_3:2393:1--2393:150,0.012
RHS Monoid_commutative_3:2395:1--2395:150,0.011
RHS Monoid_commutative_3:2397:1--2397:150,0.013
RHS Monoid_commutative_3:2399:1--2399:150,0.011
RHS Monoid_commutative_3:2401:1--2401:150,0.011
RHS Monoid_commutative_3:2403:1--2403:150,0.010
RHS Monoid_commutative_3:2405:1--2405:150,0.010
RHS Monoid_commutative_3:2407:1--2407:150,0.010
RHS Monoid_commutative_3:2409:1--2409:150,0.010
RHS Monoid_commutative_3:2411:1--2411:150,0.018
RHS Monoid_commutative_3:2413:1--2413:150,0.010
RHS Monoid_commutative_3:2415:1--2415:150,0.010
RHS Monoid_commutative_3:2417:1--2417:150,0.011
RHS Monoid_commutative_3:2419:1--2419:150,0.010
RHS Monoid_commutative_3:2421:1--2421:150,0.011
RHS Monoid_commutative_3:2423:1--2423:150,0.011
RHS Monoid_commutative_3:2425:1--2425:150,0.011
RHS Monoid_commutative_3:2427:1--2427:150,0.012
RHS Monoid_commutative_3:2429:1--2429:150,0.011
RHS Monoid_commutative_3:2431:1--2431:150,0.011
RHS Monoid_commutative_3:2433:1--2433:150,0.011
RHS Monoid_commutative_3:2435:1--2435:150,0.009
RHS Monoid_commutative_3:2437:1--2437:150,0.320
RHS Monoid_commutative_3:2439:1--2439:150,0.011
RHS Monoid_commutative_3:2441:1--2441:150,0.011
RHS Monoid_commutative_3:2443:1--2443:150,0.010
RHS Monoid_commutative_3:2445:1--2445:150,0.011
RHS Monoid_commutative_3:2447:1--2447:150,0.011
RHS Monoid_commutative_3:2449:1--2449:150,0.011
RHS Monoid_commutative_3:2451:1--2451:150,0.011
RHS Monoid_commutative_3:2453:1--2453:150,0.012
RHS Monoid_commutative_3:2455:1--2455:150,0.012
RHS Monoid_commutative_3:2457:1--2457:150,0.011
RHS Monoid_commutative_3:2459:1--2459:150,0.012
RHS Monoid_commutative_3:2461:1--2461:150,0.011
RHS Monoid_commutative_3:2463:1--2463:150,0.012
RHS Monoid_commutative_3:2465:1--2465:150,0.013
RHS Monoid_commutative_3:2467:1--2467:126,0.007
RHS Monoid_commutative_3:2469:1--2469:126,0.007
RHS Monoid_commutative_3:2471:1--2471:126,0.007
RHS Monoid_commutative_3:2473:1--2473:138,0.009
RHS Monoid_commutative_3:2475:1--2475:138,0.010
RHS Monoid_commutative_3:2477:1--2477:138,0.010
RHS Monoid_commutative_3:2479:1--2479:138,0.009
RHS Monoid_commutative_3:2481:1--2481:138,0.010
RHS Monoid_commutative_3:2483:1--2483:138,0.011
RHS Monoid_commutative_3:2485:1--2485:138,0.009
RHS Monoid_commutative_3:2487:1--2487:138,0.010
RHS Monoid_commutative_3:2489:1--2489:138,0.010
RHS Monoid_commutative_3:2491:1--2491:138,0.008
RHS Monoid_commutative_3:2493:1--2493:138,0.009
RHS Monoid_commutative_3:2495:1--2495:138,0.009
RHS Monoid_commutative_3:2497:1--2497:150,0.010
RHS Monoid_commutative_3:2499:1--2499:150,0.330
RHS Monoid_commutative_3:2501:1--2501:150,0.012
RHS Monoid_commutative_3:2503:1--2503:138,0.009
RHS Monoid_commutative_3:2505:1--2505:138,0.009
RHS Monoid_commutative_3:2507:1--2507:138,0.010
RHS Monoid_commutative_3:2509:1--2509:150,0.011
RHS Monoid_commutative_3:2511:1--2511:150,0.012
RHS Monoid_commutative_3:2513:1--2513:150,0.012
RHS Monoid_commutative_3:2515:1--2515:150,0.011
RHS Monoid_commutative_3:2517:1--2517:150,0.013
RHS Monoid_commutative_3:2519:1--2519:150,0.012
RHS Monoid_commutative_3:2521:1--2521:138,0.009
RHS Monoid_commutative_3:2523:1--2523:138,0.010
RHS Monoid_commutative_3:2525:1--2525:138,0.010
RHS Monoid_commutative_3:2527:1--2527:150,0.011
RHS Monoid_commutative_3:2529:1--2529:150,0.014
RHS Monoid_commutative_3:2531:1--2531:150,0.013
RHS Monoid_commutative_3:2533:1--2533:150,0.011
RHS Monoid_commutative_3:2535:1--2535:150,0.013
RHS Monoid_commutative_3:2537:1--2537:150,0.012
RHS Monoid_commutative_3:2539:1--2539:150,0.011
RHS Monoid_commutative_3:2541:1--2541:150,0.013
RHS Monoid_commutative_3:2543:1--2543:150,0.012
RHS Monoid_commutative_3:2545:1--2545:126,0.007
RHS Monoid_commutative_3:2547:1--2547:126,0.007
RHS Monoid_commutative_3:2549:1--2549:126,0.007
RHS Monoid_commutative_3:2551:1--2551:138,0.017
RHS Monoid_commutative_3:2553:1--2553:138,0.010
RHS Monoid_commutative_3:2555:1--2555:138,0.010
RHS Monoid_commutative_3:2557:1--2557:138,0.334
RHS Monoid_commutative_3:2559:1--2559:138,0.010
RHS Monoid_commutative_3:2561:1--2561:138,0.010
RHS Monoid_commutative_3:2563:1--2563:138,0.009
RHS Monoid_commutative_3:2565:1--2565:138,0.010
RHS Monoid_commutative_3:2567:1--2567:138,0.010
RHS Monoid_commutative_3:2569:1--2569:138,0.009
RHS Monoid_commutative_3:2571:1--2571:138,0.009
RHS Monoid_commutative_3:2573:1--2573:138,0.011
RHS Monoid_commutative_3:2575:1--2575:150,0.011
RHS Monoid_commutative_3:2577:1--2577:150,0.012
RHS Monoid_commutative_3:2579:1--2579:150,0.012
RHS Monoid_commutative_3:2581:1--2581:138,0.009
RHS Monoid_commutative_3:2583:1--2583:138,0.010
RHS Monoid_commutative_3:2585:1--2585:138,0.010
RHS Monoid_commutative_3:2587:1--2587:150,0.012
RHS Monoid_commutative_3:2589:1--2589:150,0.014
RHS Monoid_commutative_3:2591:1--2591:150,0.013
RHS Monoid_commutative_3:2593:1--2593:150,0.011
RHS Monoid_commutative_3:2595:1--2595:150,0.013
RHS Monoid_commutative_3:2597:1--2597:150,0.013
RHS Monoid_commutative_3:2599:1--2599:138,0.009
RHS Monoid_commutative_3:2601:1--2601:138,0.009
RHS Monoid_commutative_3:2603:1--2603:138,0.010
RHS Monoid_commutative_3:2605:1--2605:150,0.011
RHS Monoid_commutative_3:2607:1--2607:150,0.013
RHS Monoid_commutative_3:2609:1--2609:150,0.013
RHS Monoid_commutative_3:2611:1--2611:150,0.012
RHS Monoid_commutative_3:2613:1--2613:150,0.013
RHS Monoid_commutative_3:2615:1--2615:150,0.342
RHS Monoid_commutative_3:2617:1--2617:150,0.012
RHS Monoid_commutative_3:2619:1--2619:150,0.013
RHS Monoid_commutative_3:2621:1--2621:150,0.013
RHS Monoid_commutative_3:2623:1--2623:114,0.006
RHS Monoid_commutative_3:2625:1--2625:126,0.007
RHS Monoid_commutative_3:2627:1--2627:138,0.009
RHS Monoid_commutative_3:2629:1--2629:126,0.007
RHS Monoid_commutative_3:2631:1--2631:138,0.011
RHS Monoid_commutative_3:2633:1--2633:138,0.010
RHS Monoid_commutative_3:2635:1--2635:138,0.009
RHS Monoid_commutative_3:2637:1--2637:150,0.011
RHS Monoid_commutative_3:2639:1--2639:138,0.009
RHS Monoid_commutative_3:2641:1--2641:150,0.011
RHS Monoid_commutative_3:2643:1--2643:138,0.010
RHS Monoid_commutative_3:2645:1--2645:150,0.012
RHS Monoid_commutative_3:2647:1--2647:150,0.014
RHS Monoid_commutative_3:2649:1--2649:102,0.004
RHS Monoid_commutative_3:2651:1--2651:114,0.005
RHS Monoid_commutative_3:2653:1--2653:126,0.007
RHS Monoid_commutative_3:2655:1--2655:114,0.005
RHS Monoid_commutative_3:2657:1--2657:126,0.008
RHS Monoid_commutative_3:2659:1--2659:126,0.008
RHS Monoid_commutative_3:2661:1--2661:126,0.007
RHS Monoid_commutative_3:2663:1--2663:138,0.009
RHS Monoid_commutative_3:2665:1--2665:126,0.007
RHS Monoid_commutative_3:2667:1--2667:138,0.009
RHS Monoid_commutative_3:2669:1--2669:126,0.009
RHS Monoid_commutative_3:2671:1--2671:138,0.010
RHS Monoid_commutative_3:2673:1--2673:138,0.010
RHS Monoid_commutative_3:2675:1--2675:102,0.003
RHS Monoid_commutative_3:2677:1--2677:114,0.004
RHS Monoid_commutative_3:2679:1--2679:126,0.006
RHS Monoid_commutative_3:2681:1--2681:126,0.006
RHS Monoid_commutative_3:2683:1--2683:138,0.007
RHS Monoid_commutative_3:2685:1--2685:126,0.007
RHS Monoid_commutative_3:2687:1--2687:126,0.007
RHS Monoid_commutative_3:2689:1--2689:126,0.007
RHS Monoid_commutative_3:2691:1--2691:138,0.348
RHS Monoid_commutative_3:2693:1--2693:138,0.010
RHS Monoid_commutative_3:2695:1--2695:138,0.010
RHS Monoid_commutative_3:2697:1--2697:138,0.009
RHS Monoid_commutative_3:2699:1--2699:138,0.018
RHS Monoid_commutative_3:2701:1--2701:138,0.011
RHS Monoid_commutative_3:2703:1--2703:138,0.009
RHS Monoid_commutative_3:2705:1--2705:138,0.012
RHS Monoid_commutative_3:2707:1--2707:138,0.010
RHS Monoid_commutative_3:2709:1--2709:138,0.009
RHS Monoid_commutative_3:2711:1--2711:138,0.009
RHS Monoid_commutative_3:2713:1--2713:138,0.009
RHS Monoid_commutative_3:2715:1--2715:150,0.010
RHS Monoid_commutative_3:2717:1--2717:150,0.012
RHS Monoid_commutative_3:2719:1--2719:150,0.011
RHS Monoid_commutative_3:2721:1--2721:138,0.010
RHS Monoid_commutative_3:2723:1--2723:138,0.010
RHS Monoid_commutative_3:2725:1--2725:138,0.010
RHS Monoid_commutative_3:2727:1--2727:150,0.011
RHS Monoid_commutative_3:2729:1--2729:150,0.013
RHS Monoid_commutative_3:2731:1--2731:150,0.012
RHS Monoid_commutative_3:2733:1--2733:150,0.011
RHS Monoid_commutative_3:2735:1--2735:150,0.014
RHS Monoid_commutative_3:2737:1--2737:150,0.012
RHS Monoid_commutative_3:2739:1--2739:138,0.009
RHS Monoid_commutative_3:2741:1--2741:138,0.010
RHS Monoid_commutative_3:2743:1--2743:138,0.010
RHS Monoid_commutative_3:2745:1--2745:150,0.011
RHS Monoid_commutative_3:2747:1--2747:150,0.013
RHS Monoid_commutative_3:2749:1--2749:150,0.012
RHS Monoid_commutative_3:2751:1--2751:150,0.012
RHS Monoid_commutative_3:2753:1--2753:150,0.013
RHS Monoid_commutative_3:2755:1--2755:150,0.012
RHS Monoid_commutative_3:2757:1--2757:150,0.011
RHS Monoid_commutative_3:2759:1--2759:150,0.013
RHS Monoid_commutative_3:2761:1--2761:150,0.012
RHS Monoid_commutative_3:2763:1--2763:114,0.007
RHS Monoid_commutative_3:2765:1--2765:126,0.007
RHS Monoid_commutative_3:2767:1--2767:138,0.009
RHS Monoid_commutative_3:2769:1--2769:126,0.008
RHS Monoid_commutative_3:2771:1--2771:138,0.010
RHS Monoid_commutative_3:2773:1--2773:138,0.011
RHS Monoid_commutative_3:2775:1--2775:138,0.009
RHS Monoid_commutative_3:2777:1--2777:150,0.011
RHS Monoid_commutative_3:2779:1--2779:138,0.010
RHS Monoid_commutative_3:2781:1--2781:150,0.013
RHS Monoid_commutative_3:2783:1--2783:138,0.010
RHS Monoid_commutative_3:2785:1--2785:150,0.013
RHS Monoid_commutative_3:2787:1--2787:150,0.013
RHS Monoid_commutative_3:2789:1--2789:114,0.006
RHS Monoid_commutative_3:2791:1--2791:126,0.007
RHS Monoid_commutative_3:2793:1--2793:138,0.009
RHS Monoid_commutative_3:2795:1--2795:126,0.008
RHS Monoid_commutative_3:2797:1--2797:138,0.012
RHS Monoid_commutative_3:2799:1--2799:138,0.011
RHS Monoid_commutative_3:2801:1--2801:138,0.009
RHS Monoid_commutative_3:2803:1--2803:150,0.011
RHS Monoid_commutative_3:2805:1--2805:138,0.010
RHS Monoid_commutative_3:2807:1--2807:150,0.012
RHS Monoid_commutative_3:2809:1--2809:138,0.010
RHS Monoid_commutative_3:2811:1--2811:150,0.363
RHS Monoid_commutative_3:2813:1--2813:150,0.013
RHS Monoid_commutative_3:2815:1--2815:114,0.005
RHS Monoid_commutative_3:2817:1--2817:126,0.006
RHS Monoid_commutative_3:2819:1--2819:138,0.008
RHS Monoid_commutative_3:2821:1--2821:138,0.008
RHS Monoid_commutative_3:2823:1--2823:150,0.009


==> csv/Monoid_noncommutative_1.csv <==
benchmark,time
RHS Monoid_noncommutative_1:8:1--8:64,0.014
RHS Monoid_noncommutative_1:10:1--10:64,0.002


==> csv/Monoid_noncommutative_2.csv <==
benchmark,time
RHS Monoid_noncommutative_2:8:1--8:64,0.011
RHS Monoid_noncommutative_2:10:1--10:76,0.004
RHS Monoid_noncommutative_2:12:1--12:76,0.003
RHS Monoid_noncommutative_2:14:1--14:64,0.001
RHS Monoid_noncommutative_2:16:1--16:76,0.004
RHS Monoid_noncommutative_2:18:1--18:88,0.002
RHS Monoid_noncommutative_2:20:1--20:88,0.003
RHS Monoid_noncommutative_2:22:1--22:76,0.002
RHS Monoid_noncommutative_2:24:1--24:88,0.003
RHS Monoid_noncommutative_2:26:1--26:88,0.003
RHS Monoid_noncommutative_2:28:1--28:77,0.003
RHS Monoid_noncommutative_2:30:1--30:89,0.044
RHS Monoid_noncommutative_2:32:1--32:89,0.004
RHS Monoid_noncommutative_2:34:1--34:77,0.002
RHS Monoid_noncommutative_2:36:1--36:89,0.003


==> csv/Monoid_noncommutative_3.csv <==
benchmark,time
RHS Monoid_noncommutative_3:8:1--8:64,0.012
RHS Monoid_noncommutative_3:10:1--10:76,0.004
RHS Monoid_noncommutative_3:12:1--12:88,0.006
RHS Monoid_noncommutative_3:14:1--14:76,0.003
RHS Monoid_noncommutative_3:16:1--16:88,0.003
RHS Monoid_noncommutative_3:18:1--18:88,0.005
RHS Monoid_noncommutative_3:20:1--20:88,0.003
RHS Monoid_noncommutative_3:22:1--22:100,0.012
RHS Monoid_noncommutative_3:24:1--24:88,0.004
RHS Monoid_noncommutative_3:26:1--26:100,0.005
RHS Monoid_noncommutative_3:28:1--28:89,0.005
RHS Monoid_noncommutative_3:30:1--30:101,0.005
RHS Monoid_noncommutative_3:32:1--32:101,0.007
RHS Monoid_noncommutative_3:34:1--34:65,0.001
RHS Monoid_noncommutative_3:36:1--36:77,0.002
RHS Monoid_noncommutative_3:38:1--38:89,0.003
RHS Monoid_noncommutative_3:40:1--40:89,0.003
RHS Monoid_noncommutative_3:42:1--42:101,0.004
RHS Monoid_noncommutative_3:44:1--44:89,0.002
RHS Monoid_noncommutative_3:46:1--46:89,0.003
RHS Monoid_noncommutative_3:48:1--48:101,0.004
RHS Monoid_noncommutative_3:50:1--50:101,0.005
RHS Monoid_noncommutative_3:52:1--52:101,0.005
RHS Monoid_noncommutative_3:54:1--54:101,0.005
RHS Monoid_noncommutative_3:56:1--56:101,0.005
RHS Monoid_noncommutative_3:58:1--58:101,0.006
RHS Monoid_noncommutative_3:60:1--60:101,0.004
RHS Monoid_noncommutative_3:62:1--62:101,0.004
RHS Monoid_noncommutative_3:64:1--64:113,0.005
RHS Monoid_noncommutative_3:66:1--66:113,0.006
RHS Monoid_noncommutative_3:68:1--68:101,0.005
RHS Monoid_noncommutative_3:70:1--70:101,0.005
RHS Monoid_noncommutative_3:72:1--72:113,0.006
RHS Monoid_noncommutative_3:74:1--74:113,0.007
RHS Monoid_noncommutative_3:76:1--76:113,0.007
RHS Monoid_noncommutative_3:78:1--78:113,0.008
RHS Monoid_noncommutative_3:80:1--80:101,0.005
RHS Monoid_noncommutative_3:82:1--82:101,0.006
RHS Monoid_noncommutative_3:84:1--84:113,0.006
RHS Monoid_noncommutative_3:86:1--86:113,0.008
RHS Monoid_noncommutative_3:88:1--88:113,0.007
RHS Monoid_noncommutative_3:90:1--90:113,0.008
RHS Monoid_noncommutative_3:92:1--92:113,0.008
RHS Monoid_noncommutative_3:94:1--94:113,0.009
RHS Monoid_noncommutative_3:96:1--96:77,0.002
RHS Monoid_noncommutative_3:98:1--98:89,0.003
RHS Monoid_noncommutative_3:100:1--100:101,0.004
RHS Monoid_noncommutative_3:102:1--102:89,0.003
RHS Monoid_noncommutative_3:104:1--104:101,0.005
RHS Monoid_noncommutative_3:106:1--106:101,0.005
RHS Monoid_noncommutative_3:108:1--108:101,0.004
RHS Monoid_noncommutative_3:110:1--110:113,0.006
RHS Monoid_noncommutative_3:112:1--112:101,0.005
RHS Monoid_noncommutative_3:114:1--114:113,0.008
RHS Monoid_noncommutative_3:116:1--116:101,0.005
RHS Monoid_noncommutative_3:118:1--118:113,0.006
RHS Monoid_noncommutative_3:120:1--120:113,0.007
RHS Monoid_noncommutative_3:122:1--122:113,0.004
RHS Monoid_noncommutative_3:124:1--124:113,0.005
RHS Monoid_noncommutative_3:126:1--126:113,0.005
RHS Monoid_noncommutative_3:128:1--128:113,0.005
RHS Monoid_noncommutative_3:130:1--130:113,0.005
RHS Monoid_noncommutative_3:132:1--132:113,0.004
RHS Monoid_noncommutative_3:134:1--134:113,0.005
RHS Monoid_noncommutative_3:136:1--136:113,0.005
RHS Monoid_noncommutative_3:138:1--138:113,0.005
RHS Monoid_noncommutative_3:140:1--140:113,0.005
RHS Monoid_noncommutative_3:142:1--142:125,0.008
RHS Monoid_noncommutative_3:144:1--144:125,0.007
RHS Monoid_noncommutative_3:146:1--146:125,0.007
RHS Monoid_noncommutative_3:148:1--148:125,0.007
RHS Monoid_noncommutative_3:150:1--150:125,0.008
RHS Monoid_noncommutative_3:152:1--152:125,0.007
RHS Monoid_noncommutative_3:154:1--154:125,0.008
RHS Monoid_noncommutative_3:156:1--156:125,0.008
RHS Monoid_noncommutative_3:158:1--158:125,0.008
RHS Monoid_noncommutative_3:160:1--160:125,0.009
RHS Monoid_noncommutative_3:162:1--162:125,0.064
RHS Monoid_noncommutative_3:164:1--164:125,0.009
RHS Monoid_noncommutative_3:166:1--166:125,0.010
RHS Monoid_noncommutative_3:168:1--168:125,0.009
RHS Monoid_noncommutative_3:170:1--170:125,0.010
RHS Monoid_noncommutative_3:172:1--172:125,0.008
RHS Monoid_noncommutative_3:174:1--174:125,0.010
RHS Monoid_noncommutative_3:176:1--176:125,0.009
RHS Monoid_noncommutative_3:178:1--178:125,0.011
RHS Monoid_noncommutative_3:180:1--180:125,0.010
RHS Monoid_noncommutative_3:182:1--182:101,0.004
RHS Monoid_noncommutative_3:184:1--184:101,0.005
RHS Monoid_noncommutative_3:186:1--186:113,0.006
RHS Monoid_noncommutative_3:188:1--188:113,0.006
RHS Monoid_noncommutative_3:190:1--190:113,0.006
RHS Monoid_noncommutative_3:192:1--192:113,0.006
RHS Monoid_noncommutative_3:194:1--194:113,0.006
RHS Monoid_noncommutative_3:196:1--196:113,0.007
RHS Monoid_noncommutative_3:198:1--198:113,0.005
RHS Monoid_noncommutative_3:200:1--200:113,0.006
RHS Monoid_noncommutative_3:202:1--202:125,0.009
RHS Monoid_noncommutative_3:204:1--204:125,0.008
RHS Monoid_noncommutative_3:206:1--206:113,0.006
RHS Monoid_noncommutative_3:208:1--208:114,0.006
RHS Monoid_noncommutative_3:210:1--210:126,0.007
RHS Monoid_noncommutative_3:212:1--212:126,0.008
RHS Monoid_noncommutative_3:214:1--214:126,0.007
RHS Monoid_noncommutative_3:216:1--216:126,0.008
RHS Monoid_noncommutative_3:218:1--218:114,0.006
RHS Monoid_noncommutative_3:220:1--220:114,0.006
RHS Monoid_noncommutative_3:222:1--222:126,0.008
RHS Monoid_noncommutative_3:224:1--224:126,0.010
RHS Monoid_noncommutative_3:226:1--226:126,0.008
RHS Monoid_noncommutative_3:228:1--228:126,0.009
RHS Monoid_noncommutative_3:230:1--230:126,0.008
RHS Monoid_noncommutative_3:232:1--232:126,0.008
RHS Monoid_noncommutative_3:234:1--234:102,0.005
RHS Monoid_noncommutative_3:236:1--236:102,0.005
RHS Monoid_noncommutative_3:238:1--238:114,0.006
RHS Monoid_noncommutative_3:240:1--240:114,0.007
RHS Monoid_noncommutative_3:242:1--242:114,0.007
RHS Monoid_noncommutative_3:244:1--244:114,0.008
RHS Monoid_noncommutative_3:246:1--246:114,0.008
RHS Monoid_noncommutative_3:248:1--248:114,0.008
RHS Monoid_noncommutative_3:250:1--250:114,0.006
RHS Monoid_noncommutative_3:252:1--252:114,0.007
RHS Monoid_noncommutative_3:254:1--254:126,0.008
RHS Monoid_noncommutative_3:256:1--256:126,0.009
RHS Monoid_noncommutative_3:258:1--258:114,0.007
RHS Monoid_noncommutative_3:260:1--260:114,0.008
RHS Monoid_noncommutative_3:262:1--262:126,0.008
RHS Monoid_noncommutative_3:264:1--264:126,0.009
RHS Monoid_noncommutative_3:266:1--266:126,0.011
RHS Monoid_noncommutative_3:268:1--268:126,0.010
RHS Monoid_noncommutative_3:270:1--270:114,0.007
RHS Monoid_noncommutative_3:272:1--272:114,0.008
RHS Monoid_noncommutative_3:274:1--274:126,0.008
RHS Monoid_noncommutative_3:276:1--276:126,0.009
RHS Monoid_noncommutative_3:278:1--278:126,0.010
RHS Monoid_noncommutative_3:280:1--280:126,0.011
RHS Monoid_noncommutative_3:282:1--282:126,0.011
RHS Monoid_noncommutative_3:284:1--284:126,0.011
RHS Monoid_noncommutative_3:286:1--286:90,0.003
RHS Monoid_noncommutative_3:288:1--288:102,0.005
RHS Monoid_noncommutative_3:290:1--290:114,0.006
RHS Monoid_noncommutative_3:292:1--292:102,0.004
RHS Monoid_noncommutative_3:294:1--294:114,0.006
RHS Monoid_noncommutative_3:296:1--296:114,0.006
RHS Monoid_noncommutative_3:298:1--298:114,0.006
RHS Monoid_noncommutative_3:300:1--300:126,0.007
RHS Monoid_noncommutative_3:302:1--302:114,0.006
RHS Monoid_noncommutative_3:304:1--304:126,0.008
RHS Monoid_noncommutative_3:306:1--306:114,0.006
RHS Monoid_noncommutative_3:308:1--308:126,0.008
RHS Monoid_noncommutative_3:310:1--310:126,0.008
RHS Monoid_noncommutative_3:312:1--312:78,0.003
RHS Monoid_noncommutative_3:314:1--314:90,0.005
RHS Monoid_noncommutative_3:316:1--316:102,0.005
RHS Monoid_noncommutative_3:318:1--318:90,0.004
RHS Monoid_noncommutative_3:320:1--320:102,0.005
RHS Monoid_noncommutative_3:322:1--322:102,0.007
RHS Monoid_noncommutative_3:324:1--324:102,0.005
RHS Monoid_noncommutative_3:326:1--326:114,0.006
RHS Monoid_noncommutative_3:328:1--328:102,0.005
RHS Monoid_noncommutative_3:330:1--330:114,0.007
RHS Monoid_noncommutative_3:332:1--332:102,0.006
RHS Monoid_noncommutative_3:334:1--334:114,0.076
RHS Monoid_noncommutative_3:336:1--336:114,0.009
RHS Monoid_noncommutative_3:338:1--338:78,0.002
RHS Monoid_noncommutative_3:340:1--340:90,0.003
RHS Monoid_noncommutative_3:342:1--342:102,0.004
RHS Monoid_noncommutative_3:344:1--344:102,0.004
RHS Monoid_noncommutative_3:346:1--346:114,0.005
RHS Monoid_noncommutative_3:348:1--348:102,0.005
RHS Monoid_noncommutative_3:350:1--350:102,0.006
RHS Monoid_noncommutative_3:352:1--352:114,0.007
RHS Monoid_noncommutative_3:354:1--354:114,0.007
RHS Monoid_noncommutative_3:356:1--356:114,0.008
RHS Monoid_noncommutative_3:358:1--358:114,0.008
RHS Monoid_noncommutative_3:360:1--360:114,0.009
RHS Monoid_noncommutative_3:362:1--362:114,0.009
RHS Monoid_noncommutative_3:364:1--364:114,0.006
RHS Monoid_noncommutative_3:366:1--366:114,0.007
RHS Monoid_noncommutative_3:368:1--368:126,0.008
RHS Monoid_noncommutative_3:370:1--370:126,0.009
RHS Monoid_noncommutative_3:372:1--372:114,0.007
RHS Monoid_noncommutative_3:374:1--374:114,0.008
RHS Monoid_noncommutative_3:376:1--376:126,0.008
RHS Monoid_noncommutative_3:378:1--378:126,0.009
RHS Monoid_noncommutative_3:380:1--380:126,0.010
RHS Monoid_noncommutative_3:382:1--382:126,0.011
RHS Monoid_noncommutative_3:384:1--384:114,0.008
RHS Monoid_noncommutative_3:386:1--386:114,0.009
RHS Monoid_noncommutative_3:388:1--388:126,0.009
RHS Monoid_noncommutative_3:390:1--390:126,0.009
RHS Monoid_noncommutative_3:392:1--392:126,0.010
RHS Monoid_noncommutative_3:394:1--394:126,0.011
RHS Monoid_noncommutative_3:396:1--396:126,0.012
RHS Monoid_noncommutative_3:398:1--398:126,0.012
RHS Monoid_noncommutative_3:400:1--400:90,0.003
RHS Monoid_noncommutative_3:402:1--402:102,0.005
RHS Monoid_noncommutative_3:404:1--404:114,0.006
RHS Monoid_noncommutative_3:406:1--406:102,0.005
RHS Monoid_noncommutative_3:408:1--408:114,0.007
RHS Monoid_noncommutative_3:410:1--410:114,0.007
RHS Monoid_noncommutative_3:412:1--412:114,0.006
RHS Monoid_noncommutative_3:414:1--414:126,0.008
RHS Monoid_noncommutative_3:416:1--416:114,0.007
RHS Monoid_noncommutative_3:418:1--418:126,0.082
RHS Monoid_noncommutative_3:420:1--420:114,0.007
RHS Monoid_noncommutative_3:422:1--422:126,0.009
RHS Monoid_noncommutative_3:424:1--424:126,0.009
RHS Monoid_noncommutative_3:426:1--426:90,0.005
RHS Monoid_noncommutative_3:428:1--428:102,0.006
RHS Monoid_noncommutative_3:430:1--430:114,0.007
RHS Monoid_noncommutative_3:432:1--432:102,0.007
RHS Monoid_noncommutative_3:434:1--434:114,0.008
RHS Monoid_noncommutative_3:436:1--436:114,0.009
RHS Monoid_noncommutative_3:438:1--438:114,0.007
RHS Monoid_noncommutative_3:440:1--440:126,0.010
RHS Monoid_noncommutative_3:442:1--442:114,0.008
RHS Monoid_noncommutative_3:444:1--444:126,0.010
RHS Monoid_noncommutative_3:446:1--446:114,0.009
RHS Monoid_noncommutative_3:448:1--448:126,0.010
RHS Monoid_noncommutative_3:450:1--450:126,0.012
RHS Monoid_noncommutative_3:452:1--452:90,0.003
RHS Monoid_noncommutative_3:454:1--454:102,0.005
RHS Monoid_noncommutative_3:456:1--456:114,0.006
RHS Monoid_noncommutative_3:458:1--458:114,0.005
RHS Monoid_noncommutative_3:460:1--460:126,0.008
RHS Monoid_noncommutative_3:462:1--462:114,0.004
RHS Monoid_noncommutative_3:464:1--464:114,0.005
RHS Monoid_noncommutative_3:466:1--466:114,0.005
RHS Monoid_noncommutative_3:468:1--468:114,0.005
RHS Monoid_noncommutative_3:470:1--470:114,0.005
RHS Monoid_noncommutative_3:472:1--472:114,0.004
RHS Monoid_noncommutative_3:474:1--474:114,0.005
RHS Monoid_noncommutative_3:476:1--476:114,0.005
RHS Monoid_noncommutative_3:478:1--478:114,0.007
RHS Monoid_noncommutative_3:480:1--480:114,0.005
RHS Monoid_noncommutative_3:482:1--482:126,0.007
RHS Monoid_noncommutative_3:484:1--484:126,0.007
RHS Monoid_noncommutative_3:486:1--486:126,0.007
RHS Monoid_noncommutative_3:488:1--488:126,0.009
RHS Monoid_noncommutative_3:490:1--490:126,0.008
RHS Monoid_noncommutative_3:492:1--492:126,0.008
RHS Monoid_noncommutative_3:494:1--494:126,0.008
RHS Monoid_noncommutative_3:496:1--496:126,0.008
RHS Monoid_noncommutative_3:498:1--498:126,0.008
RHS Monoid_noncommutative_3:500:1--500:126,0.009
RHS Monoid_noncommutative_3:502:1--502:126,0.008
RHS Monoid_noncommutative_3:504:1--504:126,0.009
RHS Monoid_noncommutative_3:506:1--506:126,0.091
RHS Monoid_noncommutative_3:508:1--508:126,0.009
RHS Monoid_noncommutative_3:510:1--510:126,0.010
RHS Monoid_noncommutative_3:512:1--512:126,0.008
RHS Monoid_noncommutative_3:514:1--514:126,0.010
RHS Monoid_noncommutative_3:516:1--516:126,0.009
RHS Monoid_noncommutative_3:518:1--518:126,0.009
RHS Monoid_noncommutative_3:520:1--520:126,0.010
RHS Monoid_noncommutative_3:522:1--522:102,0.004
RHS Monoid_noncommutative_3:524:1--524:102,0.006
RHS Monoid_noncommutative_3:526:1--526:114,0.006
RHS Monoid_noncommutative_3:528:1--528:114,0.006
RHS Monoid_noncommutative_3:530:1--530:114,0.006
RHS Monoid_noncommutative_3:532:1--532:114,0.007
RHS Monoid_noncommutative_3:534:1--534:114,0.006
RHS Monoid_noncommutative_3:536:1--536:114,0.006
RHS Monoid_noncommutative_3:538:1--538:114,0.006
RHS Monoid_noncommutative_3:540:1--540:114,0.006
RHS Monoid_noncommutative_3:542:1--542:126,0.007
RHS Monoid_noncommutative_3:544:1--544:126,0.008
RHS Monoid_noncommutative_3:546:1--546:114,0.005
RHS Monoid_noncommutative_3:548:1--548:114,0.006
RHS Monoid_noncommutative_3:550:1--550:126,0.009
RHS Monoid_noncommutative_3:552:1--552:126,0.008
RHS Monoid_noncommutative_3:554:1--554:126,0.008
RHS Monoid_noncommutative_3:556:1--556:126,0.008
RHS Monoid_noncommutative_3:558:1--558:114,0.005
RHS Monoid_noncommutative_3:560:1--560:114,0.006
RHS Monoid_noncommutative_3:562:1--562:126,0.007
RHS Monoid_noncommutative_3:564:1--564:126,0.008
RHS Monoid_noncommutative_3:566:1--566:126,0.008
RHS Monoid_noncommutative_3:568:1--568:126,0.008
RHS Monoid_noncommutative_3:570:1--570:126,0.009
RHS Monoid_noncommutative_3:572:1--572:126,0.008
RHS Monoid_noncommutative_3:574:1--574:138,0.007
RHS Monoid_noncommutative_3:576:1--576:138,0.007
RHS Monoid_noncommutative_3:578:1--578:138,0.007
RHS Monoid_noncommutative_3:580:1--580:138,0.007
RHS Monoid_noncommutative_3:582:1--582:138,0.008
RHS Monoid_noncommutative_3:584:1--584:138,0.007
RHS Monoid_noncommutative_3:586:1--586:138,0.007
RHS Monoid_noncommutative_3:588:1--588:138,0.008
RHS Monoid_noncommutative_3:590:1--590:138,0.098
RHS Monoid_noncommutative_3:592:1--592:138,0.007
RHS Monoid_noncommutative_3:594:1--594:138,0.008
RHS Monoid_noncommutative_3:596:1--596:138,0.008
RHS Monoid_noncommutative_3:598:1--598:138,0.008
RHS Monoid_noncommutative_3:600:1--600:138,0.008
RHS Monoid_noncommutative_3:602:1--602:138,0.009
RHS Monoid_noncommutative_3:604:1--604:126,0.006
RHS Monoid_noncommutative_3:606:1--606:126,0.009
RHS Monoid_noncommutative_3:608:1--608:126,0.009
RHS Monoid_noncommutative_3:610:1--610:126,0.007
RHS Monoid_noncommutative_3:612:1--612:126,0.007
RHS Monoid_noncommutative_3:614:1--614:126,0.006
RHS Monoid_noncommutative_3:616:1--616:126,0.006
RHS Monoid_noncommutative_3:618:1--618:126,0.007
RHS Monoid_noncommutative_3:620:1--620:126,0.007
RHS Monoid_noncommutative_3:622:1--622:126,0.007
RHS Monoid_noncommutative_3:624:1--624:138,0.008
RHS Monoid_noncommutative_3:626:1--626:138,0.009
RHS Monoid_noncommutative_3:628:1--628:138,0.010
RHS Monoid_noncommutative_3:630:1--630:138,0.009
RHS Monoid_noncommutative_3:632:1--632:138,0.010
RHS Monoid_noncommutative_3:634:1--634:138,0.008
RHS Monoid_noncommutative_3:636:1--636:138,0.009
RHS Monoid_noncommutative_3:638:1--638:138,0.009
RHS Monoid_noncommutative_3:640:1--640:138,0.009
RHS Monoid_noncommutative_3:642:1--642:138,0.010
RHS Monoid_noncommutative_3:644:1--644:138,0.008
RHS Monoid_noncommutative_3:646:1--646:138,0.009
RHS Monoid_noncommutative_3:648:1--648:138,0.009
RHS Monoid_noncommutative_3:650:1--650:138,0.009
RHS Monoid_noncommutative_3:652:1--652:138,0.010
RHS Monoid_noncommutative_3:654:1--654:138,0.008
RHS Monoid_noncommutative_3:656:1--656:138,0.009
RHS Monoid_noncommutative_3:658:1--658:138,0.009
RHS Monoid_noncommutative_3:660:1--660:138,0.009
RHS Monoid_noncommutative_3:662:1--662:138,0.111
RHS Monoid_noncommutative_3:664:1--664:126,0.007
RHS Monoid_noncommutative_3:666:1--666:126,0.008
RHS Monoid_noncommutative_3:668:1--668:126,0.008
RHS Monoid_noncommutative_3:670:1--670:126,0.008
RHS Monoid_noncommutative_3:672:1--672:126,0.009
RHS Monoid_noncommutative_3:674:1--674:126,0.007
RHS Monoid_noncommutative_3:676:1--676:126,0.008
RHS Monoid_noncommutative_3:678:1--678:126,0.008
RHS Monoid_noncommutative_3:680:1--680:126,0.009
RHS Monoid_noncommutative_3:682:1--682:126,0.009
RHS Monoid_noncommutative_3:684:1--684:138,0.009
RHS Monoid_noncommutative_3:686:1--686:138,0.010
RHS Monoid_noncommutative_3:688:1--688:138,0.010
RHS Monoid_noncommutative_3:690:1--690:138,0.010
RHS Monoid_noncommutative_3:692:1--692:138,0.011
RHS Monoid_noncommutative_3:694:1--694:138,0.010
RHS Monoid_noncommutative_3:696:1--696:138,0.012
RHS Monoid_noncommutative_3:698:1--698:138,0.011
RHS Monoid_noncommutative_3:700:1--700:138,0.011
RHS Monoid_noncommutative_3:702:1--702:138,0.012
RHS Monoid_noncommutative_3:704:1--704:138,0.009
RHS Monoid_noncommutative_3:706:1--706:138,0.010
RHS Monoid_noncommutative_3:708:1--708:138,0.010
RHS Monoid_noncommutative_3:710:1--710:138,0.012
RHS Monoid_noncommutative_3:712:1--712:138,0.012
RHS Monoid_noncommutative_3:714:1--714:138,0.010
RHS Monoid_noncommutative_3:716:1--716:138,0.011
RHS Monoid_noncommutative_3:718:1--718:138,0.011
RHS Monoid_noncommutative_3:720:1--720:138,0.011
RHS Monoid_noncommutative_3:722:1--722:138,0.012
RHS Monoid_noncommutative_3:724:1--724:114,0.115
RHS Monoid_noncommutative_3:726:1--726:114,0.006
RHS Monoid_noncommutative_3:728:1--728:126,0.007
RHS Monoid_noncommutative_3:730:1--730:126,0.008
RHS Monoid_noncommutative_3:732:1--732:126,0.007
RHS Monoid_noncommutative_3:734:1--734:126,0.008
RHS Monoid_noncommutative_3:736:1--736:126,0.007
RHS Monoid_noncommutative_3:738:1--738:126,0.008
RHS Monoid_noncommutative_3:740:1--740:126,0.007
RHS Monoid_noncommutative_3:742:1--742:126,0.008
RHS Monoid_noncommutative_3:744:1--744:138,0.009
RHS Monoid_noncommutative_3:746:1--746:138,0.010
RHS Monoid_noncommutative_3:748:1--748:126,0.007
RHS Monoid_noncommutative_3:750:1--750:126,0.008
RHS Monoid_noncommutative_3:752:1--752:138,0.009
RHS Monoid_noncommutative_3:754:1--754:138,0.010
RHS Monoid_noncommutative_3:756:1--756:138,0.009
RHS Monoid_noncommutative_3:758:1--758:138,0.010
RHS Monoid_noncommutative_3:760:1--760:126,0.007
RHS Monoid_noncommutative_3:762:1--762:126,0.009
RHS Monoid_noncommutative_3:764:1--764:138,0.009
RHS Monoid_noncommutative_3:766:1--766:138,0.011
RHS Monoid_noncommutative_3:768:1--768:138,0.009
RHS Monoid_noncommutative_3:770:1--770:138,0.011
RHS Monoid_noncommutative_3:772:1--772:138,0.009
RHS Monoid_noncommutative_3:774:1--774:138,0.011
RHS Monoid_noncommutative_3:776:1--776:102,0.005
RHS Monoid_noncommutative_3:778:1--778:102,0.005
RHS Monoid_noncommutative_3:780:1--780:114,0.006
RHS Monoid_noncommutative_3:782:1--782:114,0.007
RHS Monoid_noncommutative_3:784:1--784:114,0.007
RHS Monoid_noncommutative_3:786:1--786:114,0.008
RHS Monoid_noncommutative_3:788:1--788:114,0.007
RHS Monoid_noncommutative_3:790:1--790:114,0.008
RHS Monoid_noncommutative_3:792:1--792:114,0.006
RHS Monoid_noncommutative_3:794:1--794:114,0.007
RHS Monoid_noncommutative_3:796:1--796:126,0.008
RHS Monoid_noncommutative_3:798:1--798:126,0.009
RHS Monoid_noncommutative_3:800:1--800:114,0.007
RHS Monoid_noncommutative_3:802:1--802:114,0.122
RHS Monoid_noncommutative_3:804:1--804:126,0.008
RHS Monoid_noncommutative_3:806:1--806:126,0.009
RHS Monoid_noncommutative_3:808:1--808:126,0.009
RHS Monoid_noncommutative_3:810:1--810:126,0.010
RHS Monoid_noncommutative_3:812:1--812:114,0.007
RHS Monoid_noncommutative_3:814:1--814:114,0.008
RHS Monoid_noncommutative_3:816:1--816:126,0.008
RHS Monoid_noncommutative_3:818:1--818:126,0.009
RHS Monoid_noncommutative_3:820:1--820:126,0.011
RHS Monoid_noncommutative_3:822:1--822:126,0.011
RHS Monoid_noncommutative_3:824:1--824:126,0.010
RHS Monoid_noncommutative_3:826:1--826:126,0.010
RHS Monoid_noncommutative_3:828:1--828:90,0.003
RHS Monoid_noncommutative_3:830:1--830:102,0.004
RHS Monoid_noncommutative_3:832:1--832:114,0.006
RHS Monoid_noncommutative_3:834:1--834:102,0.004
RHS Monoid_noncommutative_3:836:1--836:114,0.006
RHS Monoid_noncommutative_3:838:1--838:114,0.007
RHS Monoid_noncommutative_3:840:1--840:114,0.006
RHS Monoid_noncommutative_3:842:1--842:126,0.007
RHS Monoid_noncommutative_3:844:1--844:114,0.007
RHS Monoid_noncommutative_3:846:1--846:126,0.008
RHS Monoid_noncommutative_3:848:1--848:114,0.006
RHS Monoid_noncommutative_3:850:1--850:126,0.008
RHS Monoid_noncommutative_3:852:1--852:126,0.008
RHS Monoid_noncommutative_3:854:1--854:126,0.008
RHS Monoid_noncommutative_3:856:1--856:126,0.008
RHS Monoid_noncommutative_3:858:1--858:126,0.008
RHS Monoid_noncommutative_3:860:1--860:126,0.008
RHS Monoid_noncommutative_3:862:1--862:126,0.009
RHS Monoid_noncommutative_3:864:1--864:126,0.009
RHS Monoid_noncommutative_3:866:1--866:126,0.011
RHS Monoid_noncommutative_3:868:1--868:126,0.009
RHS Monoid_noncommutative_3:870:1--870:126,0.008
RHS Monoid_noncommutative_3:872:1--872:126,0.010
RHS Monoid_noncommutative_3:874:1--874:138,0.009
RHS Monoid_noncommutative_3:876:1--876:138,0.010
RHS Monoid_noncommutative_3:878:1--878:138,0.010
RHS Monoid_noncommutative_3:880:1--880:138,0.133
RHS Monoid_noncommutative_3:882:1--882:138,0.011
RHS Monoid_noncommutative_3:884:1--884:138,0.010
RHS Monoid_noncommutative_3:886:1--886:138,0.011
RHS Monoid_noncommutative_3:888:1--888:138,0.011
RHS Monoid_noncommutative_3:890:1--890:138,0.011
RHS Monoid_noncommutative_3:892:1--892:138,0.014
RHS Monoid_noncommutative_3:894:1--894:138,0.011
RHS Monoid_noncommutative_3:896:1--896:138,0.012
RHS Monoid_noncommutative_3:898:1--898:138,0.012
RHS Monoid_noncommutative_3:900:1--900:138,0.013
RHS Monoid_noncommutative_3:902:1--902:138,0.014
RHS Monoid_noncommutative_3:904:1--904:138,0.011
RHS Monoid_noncommutative_3:906:1--906:138,0.013
RHS Monoid_noncommutative_3:908:1--908:138,0.012
RHS Monoid_noncommutative_3:910:1--910:138,0.012
RHS Monoid_noncommutative_3:912:1--912:138,0.014
RHS Monoid_noncommutative_3:914:1--914:114,0.006
RHS Monoid_noncommutative_3:916:1--916:114,0.006
RHS Monoid_noncommutative_3:918:1--918:126,0.007
RHS Monoid_noncommutative_3:920:1--920:126,0.008
RHS Monoid_noncommutative_3:922:1--922:126,0.009
RHS Monoid_noncommutative_3:924:1--924:126,0.008
RHS Monoid_noncommutative_3:926:1--926:126,0.008
RHS Monoid_noncommutative_3:928:1--928:126,0.008
RHS Monoid_noncommutative_3:930:1--930:126,0.007
RHS Monoid_noncommutative_3:932:1--932:126,0.008
RHS Monoid_noncommutative_3:934:1--934:138,0.009
RHS Monoid_noncommutative_3:936:1--936:138,0.010
RHS Monoid_noncommutative_3:938:1--938:126,0.007
RHS Monoid_noncommutative_3:940:1--940:126,0.137
RHS Monoid_noncommutative_3:942:1--942:138,0.010
RHS Monoid_noncommutative_3:944:1--944:138,0.011
RHS Monoid_noncommutative_3:946:1--946:138,0.009
RHS Monoid_noncommutative_3:948:1--948:138,0.011
RHS Monoid_noncommutative_3:950:1--950:126,0.007
RHS Monoid_noncommutative_3:952:1--952:126,0.008
RHS Monoid_noncommutative_3:954:1--954:138,0.010
RHS Monoid_noncommutative_3:956:1--956:138,0.010
RHS Monoid_noncommutative_3:958:1--958:138,0.011
RHS Monoid_noncommutative_3:960:1--960:138,0.011
RHS Monoid_noncommutative_3:962:1--962:138,0.009
RHS Monoid_noncommutative_3:964:1--964:138,0.010
RHS Monoid_noncommutative_3:966:1--966:114,0.007
RHS Monoid_noncommutative_3:968:1--968:114,0.008
RHS Monoid_noncommutative_3:970:1--970:126,0.009
RHS Monoid_noncommutative_3:972:1--972:126,0.010
RHS Monoid_noncommutative_3:974:1--974:126,0.011
RHS Monoid_noncommutative_3:976:1--976:126,0.011
RHS Monoid_noncommutative_3:978:1--978:126,0.010
RHS Monoid_noncommutative_3:980:1--980:126,0.011
RHS Monoid_noncommutative_3:982:1--982:126,0.009
RHS Monoid_noncommutative_3:984:1--984:126,0.009
RHS Monoid_noncommutative_3:986:1--986:138,0.010
RHS Monoid_noncommutative_3:988:1--988:138,0.011
RHS Monoid_noncommutative_3:990:1--990:126,0.010
RHS Monoid_noncommutative_3:992:1--992:126,0.014
RHS Monoid_noncommutative_3:994:1--994:138,0.011
RHS Monoid_noncommutative_3:996:1--996:138,0.012
RHS Monoid_noncommutative_3:998:1--998:138,0.012
RHS Monoid_noncommutative_3:1000:1--1000:138,0.013
RHS Monoid_noncommutative_3:1002:1--1002:126,0.009
RHS Monoid_noncommutative_3:1004:1--1004:126,0.146
RHS Monoid_noncommutative_3:1006:1--1006:138,0.011
RHS Monoid_noncommutative_3:1008:1--1008:138,0.012
RHS Monoid_noncommutative_3:1010:1--1010:138,0.012
RHS Monoid_noncommutative_3:1012:1--1012:138,0.013
RHS Monoid_noncommutative_3:1014:1--1014:138,0.012
RHS Monoid_noncommutative_3:1016:1--1016:138,0.014
RHS Monoid_noncommutative_3:1018:1--1018:102,0.005
RHS Monoid_noncommutative_3:1020:1--1020:114,0.006
RHS Monoid_noncommutative_3:1022:1--1022:126,0.007
RHS Monoid_noncommutative_3:1024:1--1024:114,0.006
RHS Monoid_noncommutative_3:1026:1--1026:126,0.008
RHS Monoid_noncommutative_3:1028:1--1028:126,0.008
RHS Monoid_noncommutative_3:1030:1--1030:126,0.007
RHS Monoid_noncommutative_3:1032:1--1032:138,0.009
RHS Monoid_noncommutative_3:1034:1--1034:126,0.008
RHS Monoid_noncommutative_3:1036:1--1036:138,0.009
RHS Monoid_noncommutative_3:1038:1--1038:126,0.009
RHS Monoid_noncommutative_3:1040:1--1040:138,0.010
RHS Monoid_noncommutative_3:1042:1--1042:138,0.011
RHS Monoid_noncommutative_3:1044:1--1044:102,0.005
RHS Monoid_noncommutative_3:1046:1--1046:102,0.006
RHS Monoid_noncommutative_3:1048:1--1048:114,0.007
RHS Monoid_noncommutative_3:1050:1--1050:114,0.008
RHS Monoid_noncommutative_3:1052:1--1052:114,0.007
RHS Monoid_noncommutative_3:1054:1--1054:114,0.008
RHS Monoid_noncommutative_3:1056:1--1056:114,0.008
RHS Monoid_noncommutative_3:1058:1--1058:114,0.009
RHS Monoid_noncommutative_3:1060:1--1060:114,0.006
RHS Monoid_noncommutative_3:1062:1--1062:114,0.007
RHS Monoid_noncommutative_3:1064:1--1064:126,0.008
RHS Monoid_noncommutative_3:1066:1--1066:126,0.009
RHS Monoid_noncommutative_3:1068:1--1068:114,0.007
RHS Monoid_noncommutative_3:1070:1--1070:114,0.008
RHS Monoid_noncommutative_3:1072:1--1072:126,0.008
RHS Monoid_noncommutative_3:1074:1--1074:126,0.009
RHS Monoid_noncommutative_3:1076:1--1076:126,0.010
RHS Monoid_noncommutative_3:1078:1--1078:126,0.152
RHS Monoid_noncommutative_3:1080:1--1080:114,0.008
RHS Monoid_noncommutative_3:1082:1--1082:114,0.009
RHS Monoid_noncommutative_3:1084:1--1084:126,0.008
RHS Monoid_noncommutative_3:1086:1--1086:126,0.010
RHS Monoid_noncommutative_3:1088:1--1088:126,0.010
RHS Monoid_noncommutative_3:1090:1--1090:126,0.011
RHS Monoid_noncommutative_3:1092:1--1092:126,0.011
RHS Monoid_noncommutative_3:1094:1--1094:126,0.013
RHS Monoid_noncommutative_3:1096:1--1096:90,0.003
RHS Monoid_noncommutative_3:1098:1--1098:102,0.005
RHS Monoid_noncommutative_3:1100:1--1100:114,0.006
RHS Monoid_noncommutative_3:1102:1--1102:102,0.005
RHS Monoid_noncommutative_3:1104:1--1104:114,0.007
RHS Monoid_noncommutative_3:1106:1--1106:114,0.007
RHS Monoid_noncommutative_3:1108:1--1108:114,0.006
RHS Monoid_noncommutative_3:1110:1--1110:126,0.007
RHS Monoid_noncommutative_3:1112:1--1112:114,0.006
RHS Monoid_noncommutative_3:1114:1--1114:126,0.008
RHS Monoid_noncommutative_3:1116:1--1116:114,0.006
RHS Monoid_noncommutative_3:1118:1--1118:126,0.010
RHS Monoid_noncommutative_3:1120:1--1120:126,0.009
RHS Monoid_noncommutative_3:1122:1--1122:126,0.008
RHS Monoid_noncommutative_3:1124:1--1124:126,0.009
RHS Monoid_noncommutative_3:1126:1--1126:126,0.009
RHS Monoid_noncommutative_3:1128:1--1128:126,0.009
RHS Monoid_noncommutative_3:1130:1--1130:126,0.010
RHS Monoid_noncommutative_3:1132:1--1132:126,0.008
RHS Monoid_noncommutative_3:1134:1--1134:126,0.009
RHS Monoid_noncommutative_3:1136:1--1136:126,0.014
RHS Monoid_noncommutative_3:1138:1--1138:126,0.009
RHS Monoid_noncommutative_3:1140:1--1140:126,0.010
RHS Monoid_noncommutative_3:1142:1--1142:138,0.010
RHS Monoid_noncommutative_3:1144:1--1144:138,0.010
RHS Monoid_noncommutative_3:1146:1--1146:138,0.011
RHS Monoid_noncommutative_3:1148:1--1148:138,0.011
RHS Monoid_noncommutative_3:1150:1--1150:138,0.160
RHS Monoid_noncommutative_3:1152:1--1152:138,0.011
RHS Monoid_noncommutative_3:1154:1--1154:138,0.012
RHS Monoid_noncommutative_3:1156:1--1156:138,0.012
RHS Monoid_noncommutative_3:1158:1--1158:138,0.012
RHS Monoid_noncommutative_3:1160:1--1160:138,0.013
RHS Monoid_noncommutative_3:1162:1--1162:138,0.011
RHS Monoid_noncommutative_3:1164:1--1164:138,0.012
RHS Monoid_noncommutative_3:1166:1--1166:138,0.013
RHS Monoid_noncommutative_3:1168:1--1168:138,0.012
RHS Monoid_noncommutative_3:1170:1--1170:138,0.014
RHS Monoid_noncommutative_3:1172:1--1172:138,0.012
RHS Monoid_noncommutative_3:1174:1--1174:138,0.013
RHS Monoid_noncommutative_3:1176:1--1176:138,0.013
RHS Monoid_noncommutative_3:1178:1--1178:138,0.013
RHS Monoid_noncommutative_3:1180:1--1180:138,0.015
RHS Monoid_noncommutative_3:1182:1--1182:114,0.006
RHS Monoid_noncommutative_3:1184:1--1184:114,0.006
RHS Monoid_noncommutative_3:1186:1--1186:126,0.008
RHS Monoid_noncommutative_3:1188:1--1188:126,0.008
RHS Monoid_noncommutative_3:1190:1--1190:126,0.007
RHS Monoid_noncommutative_3:1192:1--1192:126,0.008
RHS Monoid_noncommutative_3:1194:1--1194:126,0.007
RHS Monoid_noncommutative_3:1196:1--1196:126,0.008
RHS Monoid_noncommutative_3:1198:1--1198:126,0.007
RHS Monoid_noncommutative_3:1200:1--1200:126,0.008
RHS Monoid_noncommutative_3:1202:1--1202:138,0.009
RHS Monoid_noncommutative_3:1204:1--1204:138,0.010
RHS Monoid_noncommutative_3:1206:1--1206:126,0.007
RHS Monoid_noncommutative_3:1208:1--1208:126,0.008
RHS Monoid_noncommutative_3:1210:1--1210:138,0.164
RHS Monoid_noncommutative_3:1212:1--1212:138,0.010
RHS Monoid_noncommutative_3:1214:1--1214:138,0.010
RHS Monoid_noncommutative_3:1216:1--1216:138,0.010
RHS Monoid_noncommutative_3:1218:1--1218:126,0.007
RHS Monoid_noncommutative_3:1220:1--1220:126,0.008
RHS Monoid_noncommutative_3:1222:1--1222:138,0.009
RHS Monoid_noncommutative_3:1224:1--1224:138,0.010
RHS Monoid_noncommutative_3:1226:1--1226:138,0.011
RHS Monoid_noncommutative_3:1228:1--1228:138,0.010
RHS Monoid_noncommutative_3:1230:1--1230:138,0.010
RHS Monoid_noncommutative_3:1232:1--1232:138,0.010
RHS Monoid_noncommutative_3:1234:1--1234:114,0.007
RHS Monoid_noncommutative_3:1236:1--1236:114,0.008
RHS Monoid_noncommutative_3:1238:1--1238:126,0.009
RHS Monoid_noncommutative_3:1240:1--1240:126,0.009
RHS Monoid_noncommutative_3:1242:1--1242:126,0.010
RHS Monoid_noncommutative_3:1244:1--1244:126,0.010
RHS Monoid_noncommutative_3:1246:1--1246:126,0.010
RHS Monoid_noncommutative_3:1248:1--1248:126,0.010
RHS Monoid_noncommutative_3:1250:1--1250:126,0.009
RHS Monoid_noncommutative_3:1252:1--1252:126,0.009
RHS Monoid_noncommutative_3:1254:1--1254:138,0.010
RHS Monoid_noncommutative_3:1256:1--1256:138,0.011
RHS Monoid_noncommutative_3:1258:1--1258:126,0.010
RHS Monoid_noncommutative_3:1260:1--1260:126,0.010
RHS Monoid_noncommutative_3:1262:1--1262:138,0.016
RHS Monoid_noncommutative_3:1264:1--1264:138,0.012
RHS Monoid_noncommutative_3:1266:1--1266:138,0.012
RHS Monoid_noncommutative_3:1268:1--1268:138,0.014
RHS Monoid_noncommutative_3:1270:1--1270:126,0.009
RHS Monoid_noncommutative_3:1272:1--1272:126,0.171
RHS Monoid_noncommutative_3:1274:1--1274:138,0.011
RHS Monoid_noncommutative_3:1276:1--1276:138,0.012
RHS Monoid_noncommutative_3:1278:1--1278:138,0.012
RHS Monoid_noncommutative_3:1280:1--1280:138,0.013
RHS Monoid_noncommutative_3:1282:1--1282:138,0.012
RHS Monoid_noncommutative_3:1284:1--1284:138,0.014
RHS Monoid_noncommutative_3:1286:1--1286:102,0.005
RHS Monoid_noncommutative_3:1288:1--1288:114,0.006
RHS Monoid_noncommutative_3:1290:1--1290:126,0.008
RHS Monoid_noncommutative_3:1292:1--1292:114,0.006
RHS Monoid_noncommutative_3:1294:1--1294:126,0.008
RHS Monoid_noncommutative_3:1296:1--1296:126,0.009
RHS Monoid_noncommutative_3:1298:1--1298:126,0.007
RHS Monoid_noncommutative_3:1300:1--1300:138,0.010
RHS Monoid_noncommutative_3:1302:1--1302:126,0.008
RHS Monoid_noncommutative_3:1304:1--1304:138,0.010
RHS Monoid_noncommutative_3:1306:1--1306:126,0.008
RHS Monoid_noncommutative_3:1308:1--1308:138,0.010
RHS Monoid_noncommutative_3:1310:1--1310:138,0.010
RHS Monoid_noncommutative_3:1312:1--1312:90,0.005
RHS Monoid_noncommutative_3:1314:1--1314:102,0.005
RHS Monoid_noncommutative_3:1316:1--1316:114,0.007
RHS Monoid_noncommutative_3:1318:1--1318:102,0.006
RHS Monoid_noncommutative_3:1320:1--1320:114,0.008
RHS Monoid_noncommutative_3:1322:1--1322:114,0.009
RHS Monoid_noncommutative_3:1324:1--1324:114,0.007
RHS Monoid_noncommutative_3:1326:1--1326:126,0.009
RHS Monoid_noncommutative_3:1328:1--1328:114,0.007
RHS Monoid_noncommutative_3:1330:1--1330:126,0.009
RHS Monoid_noncommutative_3:1332:1--1332:114,0.009
RHS Monoid_noncommutative_3:1334:1--1334:126,0.010
RHS Monoid_noncommutative_3:1336:1--1336:126,0.011
RHS Monoid_noncommutative_3:1338:1--1338:90,0.003
RHS Monoid_noncommutative_3:1340:1--1340:102,0.004
RHS Monoid_noncommutative_3:1342:1--1342:114,0.005
RHS Monoid_noncommutative_3:1344:1--1344:114,0.005
RHS Monoid_noncommutative_3:1346:1--1346:126,0.006
RHS Monoid_noncommutative_3:1348:1--1348:114,0.175
RHS Monoid_noncommutative_3:1350:1--1350:114,0.009
RHS Monoid_noncommutative_3:1352:1--1352:126,0.010
RHS Monoid_noncommutative_3:1354:1--1354:126,0.011
RHS Monoid_noncommutative_3:1356:1--1356:126,0.010
RHS Monoid_noncommutative_3:1358:1--1358:126,0.011
RHS Monoid_noncommutative_3:1360:1--1360:126,0.011
RHS Monoid_noncommutative_3:1362:1--1362:126,0.012
RHS Monoid_noncommutative_3:1364:1--1364:126,0.010
RHS Monoid_noncommutative_3:1366:1--1366:126,0.010
RHS Monoid_noncommutative_3:1368:1--1368:138,0.011
RHS Monoid_noncommutative_3:1370:1--1370:138,0.012
RHS Monoid_noncommutative_3:1372:1--1372:126,0.010
RHS Monoid_noncommutative_3:1374:1--1374:126,0.012
RHS Monoid_noncommutative_3:1376:1--1376:138,0.011
RHS Monoid_noncommutative_3:1378:1--1378:138,0.014
RHS Monoid_noncommutative_3:1380:1--1380:138,0.013
RHS Monoid_noncommutative_3:1382:1--1382:138,0.014
RHS Monoid_noncommutative_3:1384:1--1384:126,0.011
RHS Monoid_noncommutative_3:1386:1--1386:126,0.012
RHS Monoid_noncommutative_3:1388:1--1388:138,0.012
RHS Monoid_noncommutative_3:1390:1--1390:138,0.014
RHS Monoid_noncommutative_3:1392:1--1392:138,0.013
RHS Monoid_noncommutative_3:1394:1--1394:138,0.015
RHS Monoid_noncommutative_3:1396:1--1396:138,0.014
RHS Monoid_noncommutative_3:1398:1--1398:138,0.015
RHS Monoid_noncommutative_3:1400:1--1400:102,0.005
RHS Monoid_noncommutative_3:1402:1--1402:114,0.006
RHS Monoid_noncommutative_3:1404:1--1404:126,0.008
RHS Monoid_noncommutative_3:1406:1--1406:114,0.182
RHS Monoid_noncommutative_3:1408:1--1408:126,0.009
RHS Monoid_noncommutative_3:1410:1--1410:126,0.009
RHS Monoid_noncommutative_3:1412:1--1412:126,0.008
RHS Monoid_noncommutative_3:1414:1--1414:138,0.010
RHS Monoid_noncommutative_3:1416:1--1416:126,0.008
RHS Monoid_noncommutative_3:1418:1--1418:138,0.010
RHS Monoid_noncommutative_3:1420:1--1420:126,0.008
RHS Monoid_noncommutative_3:1422:1--1422:138,0.012
RHS Monoid_noncommutative_3:1424:1--1424:138,0.011
RHS Monoid_noncommutative_3:1426:1--1426:102,0.007
RHS Monoid_noncommutative_3:1428:1--1428:114,0.008
RHS Monoid_noncommutative_3:1430:1--1430:126,0.009
RHS Monoid_noncommutative_3:1432:1--1432:114,0.009
RHS Monoid_noncommutative_3:1434:1--1434:126,0.010
RHS Monoid_noncommutative_3:1436:1--1436:126,0.012
RHS Monoid_noncommutative_3:1438:1--1438:126,0.009
RHS Monoid_noncommutative_3:1440:1--1440:138,0.012
RHS Monoid_noncommutative_3:1442:1--1442:126,0.010
RHS Monoid_noncommutative_3:1444:1--1444:138,0.012
RHS Monoid_noncommutative_3:1446:1--1446:126,0.011
RHS Monoid_noncommutative_3:1448:1--1448:138,0.012
RHS Monoid_noncommutative_3:1450:1--1450:138,0.014
RHS Monoid_noncommutative_3:1452:1--1452:102,0.004
RHS Monoid_noncommutative_3:1454:1--1454:114,0.005
RHS Monoid_noncommutative_3:1456:1--1456:126,0.007
RHS Monoid_noncommutative_3:1458:1--1458:126,0.006
RHS Monoid_noncommutative_3:1460:1--1460:138,0.008


==> csv/commutative.csv <==
benchmark,time
2,0.033
4,0.039
6,0.096
8,0.110
10,0.136
12,0.174
14,0.239
16,0.362
18,0.439
20,0.655
22,0.843
24,1.185
26,1.501
28,2.162
30,2.767
32,3.602
34,4.518
36,5.776
38,6.784
40,10.015


==> csv/noncommutative.csv <==
benchmark,time
2,0.020
4,0.023
6,0.034
8,0.091
10,0.120
12,0.172
14,0.248
16,0.413
18,0.576
20,0.902
22,1.301
24,1.918
26,2.654
28,3.665
30,5.074
32,7.069
34,9.523
36,13.010
38,16.381
40,20.765

